Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling

Stochastic allocation of resources in the context of wireless systems ultimately demands reactive decision making for meaningfully optimizing network-wide random utilities, while respecting certain resource constraints. Standard ergodic-optimal policies are however susceptible to the statistical variability of fading, often leading to systems which are severely unreliable and spectrally wasteful. On the flip side, minimax/outage-optimal policies are too pessimistic and often hard to determine. We propose a new risk-aware formulation of the resource allocation problem for standard multi-user point-to-point power-constrained communication with no cross-interference, by employing the Conditional Value-at-Risk (CV@R) as a measure of fading risk. A remarkable feature of this approach is that it is a convex generalization of the ergodic setting while inducing robustness and reliability in a fully tunable way, thus bridging the gap between the (naive) ergodic and (conservative) minimax approaches. We provide a closed-form expression for the CV@R-optimal policy given primal/dual variables, extending the classical stochastic waterfilling policy. We then develop a primal-dual tail-waterfilling scheme to recursively learn a globally optimal risk-aware policy. The effectiveness of the approach is verified via detailed simulations.

==> Data/PA_RA_RN_plots.txt <==
h       p_A_1   p_A_2   p_A_3   p_N_1   p_N_2   p_N_3
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.6514	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	1.2924	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	1.8419	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	2.3181	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	2.7347	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	3.1024	0.0000	0.1612	0.0000	0.0000	0.0000
0.1800	3.4292	0.0000	0.6514	0.0000	0.0000	0.0000
0.1900	3.7216	0.0000	1.0900	0.0000	0.0000	0.0000
0.2000	3.9847	0.0000	1.4847	0.0000	0.0000	0.0000
0.2100	4.2228	0.0000	1.8419	0.0000	0.0000	0.0000
0.2200	4.4393	0.0000	2.1665	0.2165	0.0000	0.0000
0.2300	4.6369	0.2891	2.4630	0.4141	0.0000	0.0000
0.2400	4.8181	0.6514	2.7347	0.5952	0.0000	0.0000
0.2500	4.9847	0.9847	2.9847	0.7619	0.0000	0.0000
0.2600	5.1386	1.2924	3.2155	0.9158	0.0000	0.0000
0.2700	5.2810	1.5773	3.4292	1.0582	0.0000	0.0000
0.2800	5.4133	1.8419	3.6276	1.1905	0.0000	0.0000
0.2900	5.5365	2.0882	3.8123	1.3136	0.0000	0.0000
0.3000	5.6514	2.3181	3.9847	1.4286	0.0000	0.0000
0.3100	5.7589	2.5331	4.1460	1.5361	0.0000	0.0000
0.3200	5.8597	2.7347	4.2972	1.6369	0.0000	0.0744
0.3300	5.9544	2.9241	4.4393	1.7316	0.0000	0.2165
0.3400	6.0435	3.1024	4.5730	1.8207	0.0000	0.3501
0.3500	6.1276	3.2704	4.6990	1.9048	0.0000	0.4762
0.3600	6.2069	3.4292	4.8181	1.9841	0.0000	0.5952
0.3700	6.2820	3.5793	4.9307	2.0592	0.0000	0.7079
0.3800	6.3531	3.7216	5.0374	2.1303	0.0000	0.8145
0.3900	6.4206	3.8565	5.1386	2.1978	0.0000	0.9158
0.4000	6.4847	3.9847	5.2347	2.2619	0.0000	1.0119
0.4100	6.5457	4.1067	5.3262	2.3229	0.0000	1.1034
0.4200	6.6038	4.2228	5.4133	2.3810	0.0000	1.1905
0.4300	6.6591	4.3336	5.4964	2.4363	0.1107	1.2735
0.4400	6.7120	4.4393	5.5756	2.4892	0.2165	1.3528
0.4500	6.7625	4.5403	5.6514	2.5397	0.3175	1.4286
0.4600	6.8108	4.6369	5.7239	2.5880	0.4141	1.5010
0.4700	6.8571	4.7294	5.7932	2.6342	0.5066	1.5704
0.4800	6.9014	4.8181	5.8597	2.6786	0.5952	1.6369
0.4900	6.9439	4.9031	5.9235	2.7211	0.6803	1.7007
0.5000	6.9847	4.9847	5.9847	2.7619	0.7619	1.7619
0.5100	7.0239	5.0632	6.0435	2.8011	0.8403	1.8207
0.5200	7.0616	5.1386	6.1001	2.8388	0.9158	1.8773
0.5300	7.0979	5.2111	6.1545	2.8751	0.9883	1.9317
0.5400	7.1329	5.2810	6.2069	2.9101	1.0582	1.9841
0.5500	7.1665	5.3484	6.2575	2.9437	1.1255	2.0346
0.5600	7.1990	5.4133	6.3062	2.9762	1.1905	2.0833
0.5700	7.2303	5.4760	6.3531	3.0075	1.2531	2.1303
0.5800	7.2606	5.5365	6.3985	3.0378	1.3136	2.1757
0.5900	7.2898	5.5949	6.4424	3.0670	1.3721	2.2195
0.6000	7.3181	5.6514	6.4847	3.0952	1.4286	2.2619
0.6100	7.3454	5.7060	6.5257	3.1226	1.4832	2.3029
0.6200	7.3718	5.7589	6.5654	3.1490	1.5361	2.3425
0.6300	7.3974	5.8101	6.6038	3.1746	1.5873	2.3810
0.6400	7.4222	5.8597	6.6410	3.1994	1.6369	2.4182
0.6500	7.4463	5.9078	6.6770	3.2234	1.6850	2.4542
0.6600	7.4696	5.9544	6.7120	3.2468	1.7316	2.4892
0.6700	7.4922	5.9997	6.7459	3.2694	1.7768	2.5231
0.6800	7.5141	6.0435	6.7788	3.2913	1.8207	2.5560
0.6900	7.5355	6.0862	6.8108	3.3126	1.8634	2.5880
0.7000	7.5562	6.1276	6.8419	3.3333	1.9048	2.6190
0.7100	7.5763	6.1678	6.8720	3.3535	1.9450	2.6492
0.7200	7.5958	6.2069	6.9014	3.3730	1.9841	2.6786
0.7300	7.6149	6.2450	6.9299	3.3920	2.0222	2.7071
0.7400	7.6334	6.2820	6.9577	3.4106	2.0592	2.7349
0.7500	7.6514	6.3181	6.9847	3.4286	2.0952	2.7619
0.7600	7.6689	6.3531	7.0110	3.4461	2.1303	2.7882
0.7700	7.6860	6.3873	7.0367	3.4632	2.1645	2.8139
0.7800	7.7027	6.4206	7.0616	3.4799	2.1978	2.8388
0.7900	7.7189	6.4531	7.0860	3.4961	2.2303	2.8632
0.8000	7.7347	6.4847	7.1097	3.5119	2.2619	2.8869
0.8100	7.7502	6.5156	7.1329	3.5273	2.2928	2.9101
0.8200	7.7652	6.5457	7.1555	3.5424	2.3229	2.9326
0.8300	7.7799	6.5751	7.1775	3.5571	2.3523	2.9547
0.8400	7.7942	6.6038	7.1990	3.5714	2.3810	2.9762
0.8500	7.8083	6.6318	7.2200	3.5854	2.4090	2.9972
0.8600	7.8219	6.6591	7.2405	3.5991	2.4363	3.0177
0.8700	7.8353	6.6859	7.2606	3.6125	2.4631	3.0378
0.8800	7.8484	6.7120	7.2802	3.6255	2.4892	3.0574
0.8900	7.8611	6.7375	7.2993	3.6383	2.5147	3.0765
0.9000	7.8736	6.7625	7.3181	3.6508	2.5397	3.0952
0.9100	7.8858	6.7869	7.3364	3.6630	2.5641	3.1136
0.9200	7.8978	6.8108	7.3543	3.6749	2.5880	3.1315
0.9300	7.9095	6.8342	7.3718	3.6866	2.6114	3.1490
0.9400	7.9209	6.8571	7.3890	3.6981	2.6342	3.1662
0.9500	7.9321	6.8795	7.4058	3.7093	2.6566	3.1830
0.9600	7.9431	6.9014	7.4222	3.7202	2.6786	3.1994
0.9700	7.9538	6.9229	7.4383	3.7310	2.7000	3.2155
0.9800	7.9643	6.9439	7.4541	3.7415	2.7211	3.2313
0.9900	7.9746	6.9645	7.4696	3.7518	2.7417	3.2468
1.0000	7.9847	6.9847	7.4847	3.7619	2.7619	3.2619
1.0100	7.9946	7.0045	7.4996	3.7718	2.7817	3.2768
1.0200	8.0043	7.0239	7.5141	3.7815	2.8011	3.2913
1.0300	8.0139	7.0430	7.5284	3.7910	2.8202	3.3056
1.0400	8.0232	7.0616	7.5424	3.8004	2.8388	3.3196
1.0500	8.0323	7.0800	7.5562	3.8095	2.8571	3.3333
1.0600	8.0413	7.0979	7.5696	3.8185	2.8751	3.3468
1.0700	8.0501	7.1156	7.5829	3.8273	2.8927	3.3600
1.0800	8.0588	7.1329	7.5958	3.8360	2.9101	3.3730
1.0900	8.0673	7.1499	7.6086	3.8445	2.9270	3.3858
1.1000	8.0756	7.1665	7.6211	3.8528	2.9437	3.3983
1.1100	8.0838	7.1829	7.6334	3.8610	2.9601	3.4106
1.1200	8.0919	7.1990	7.6454	3.8690	2.9762	3.4226
1.1300	8.0998	7.2148	7.6573	3.8769	2.9920	3.4345
1.1400	8.1075	7.2303	7.6689	3.8847	3.0075	3.4461
1.1500	8.1152	7.2456	7.6804	3.8923	3.0228	3.4576
1.1600	8.1227	7.2606	7.6916	3.8998	3.0378	3.4688
1.1700	8.1300	7.2753	7.7027	3.9072	3.0525	3.4799
1.1800	8.1373	7.2898	7.7135	3.9144	3.0670	3.4907
1.1900	8.1444	7.3041	7.7242	3.9216	3.0812	3.5014
1.2000	8.1514	7.3181	7.7347	3.9286	3.0952	3.5119
1.2100	8.1583	7.3318	7.7451	3.9355	3.1090	3.5222
1.2200	8.1651	7.3454	7.7552	3.9422	3.1226	3.5324
1.2300	8.1717	7.3587	7.7652	3.9489	3.1359	3.5424
1.2400	8.1783	7.3718	7.7750	3.9555	3.1490	3.5522
1.2500	8.1847	7.3847	7.7847	3.9619	3.1619	3.5619
1.2600	8.1911	7.3974	7.7942	3.9683	3.1746	3.5714
1.2700	8.1973	7.4099	7.8036	3.9745	3.1871	3.5808
1.2800	8.2035	7.4222	7.8129	3.9807	3.1994	3.5900
1.2900	8.2095	7.4343	7.8219	3.9867	3.2115	3.5991
1.3000	8.2155	7.4463	7.8309	3.9927	3.2234	3.6081
1.3100	8.2214	7.4580	7.8397	3.9985	3.2352	3.6169
1.3200	8.2272	7.4696	7.8484	4.0043	3.2468	3.6255
1.3300	8.2328	7.4810	7.8569	4.0100	3.2581	3.6341
1.3400	8.2385	7.4922	7.8653	4.0156	3.2694	3.6425
1.3500	8.2440	7.5032	7.8736	4.0212	3.2804	3.6508
1.3600	8.2494	7.5141	7.8818	4.0266	3.2913	3.6590
1.3700	8.2548	7.5249	7.8898	4.0320	3.3021	3.6670
1.3800	8.2601	7.5355	7.8978	4.0373	3.3126	3.6749
1.3900	8.2653	7.5459	7.9056	4.0425	3.3231	3.6828
1.4000	8.2704	7.5562	7.9133	4.0476	3.3333	3.6905
1.4100	8.2755	7.5663	7.9209	4.0527	3.3435	3.6981
1.4200	8.2805	7.5763	7.9284	4.0577	3.3535	3.7056
1.4300	8.2854	7.5861	7.9358	4.0626	3.3633	3.7130
1.4400	8.2903	7.5958	7.9431	4.0675	3.3730	3.7202
1.4500	8.2951	7.6054	7.9502	4.0722	3.3826	3.7274
1.4600	8.2998	7.6149	7.9573	4.0770	3.3920	3.7345
1.4700	8.3045	7.6242	7.9643	4.0816	3.4014	3.7415
1.4800	8.3091	7.6334	7.9712	4.0862	3.4106	3.7484
1.4900	8.3136	7.6424	7.9780	4.0908	3.4196	3.7552
1.5000	8.3181	7.6514	7.9847	4.0952	3.4286	3.7619
1.5100	8.3225	7.6602	7.9913	4.0997	3.4374	3.7685
1.5200	8.3268	7.6689	7.9979	4.1040	3.4461	3.7751
1.5300	8.3311	7.6775	8.0043	4.1083	3.4547	3.7815
1.5400	8.3354	7.6860	8.0107	4.1126	3.4632	3.7879
1.5500	8.3396	7.6944	8.0170	4.1167	3.4716	3.7942
1.5600	8.3437	7.7027	8.0232	4.1209	3.4799	3.8004
1.5700	8.3478	7.7108	8.0293	4.1250	3.4880	3.8065
1.5800	8.3518	7.7189	8.0354	4.1290	3.4961	3.8125
1.5900	8.3558	7.7269	8.0413	4.1330	3.5040	3.8185
1.6000	8.3597	7.7347	8.0472	4.1369	3.5119	3.8244
1.6100	8.3636	7.7425	8.0530	4.1408	3.5197	3.8302
1.6200	8.3674	7.7502	8.0588	4.1446	3.5273	3.8360
1.6300	8.3712	7.7577	8.0645	4.1484	3.5349	3.8417
1.6400	8.3750	7.7652	8.0701	4.1521	3.5424	3.8473
1.6500	8.3787	7.7726	8.0756	4.1558	3.5498	3.8528
1.6600	8.3823	7.7799	8.0811	4.1595	3.5571	3.8583
1.6700	8.3859	7.7871	8.0865	4.1631	3.5643	3.8637
1.6800	8.3895	7.7942	8.0919	4.1667	3.5714	3.8690
1.6900	8.3930	7.8013	8.0972	4.1702	3.5785	3.8743
1.7000	8.3965	7.8083	8.1024	4.1737	3.5854	3.8796
1.7100	8.3999	7.8151	8.1075	4.1771	3.5923	3.8847
1.7200	8.4033	7.8219	8.1126	4.1805	3.5991	3.8898
1.7300	8.4067	7.8287	8.1177	4.1839	3.6058	3.8949
1.7400	8.4100	7.8353	8.1227	4.1872	3.6125	3.8998
1.7500	8.4133	7.8419	8.1276	4.1905	3.6190	3.9048
1.7600	8.4165	7.8484	8.1325	4.1937	3.6255	3.9096
1.7700	8.4198	7.8548	8.1373	4.1969	3.6320	3.9144
1.7800	8.4229	7.8611	8.1420	4.2001	3.6383	3.9192
1.7900	8.4261	7.8674	8.1467	4.2032	3.6446	3.9239
1.8000	8.4292	7.8736	8.1514	4.2063	3.6508	3.9286
1.8100	8.4322	7.8798	8.1560	4.2094	3.6569	3.9332
1.8200	8.4353	7.8858	8.1606	4.2125	3.6630	3.9377
1.8300	8.4383	7.8918	8.1651	4.2155	3.6690	3.9422
1.8400	8.4412	7.8978	8.1695	4.2184	3.6749	3.9467
1.8500	8.4442	7.9036	8.1739	4.2214	3.6808	3.9511
1.8600	8.4471	7.9095	8.1783	4.2243	3.6866	3.9555
1.8700	8.4500	7.9152	8.1826	4.2271	3.6924	3.9598
1.8800	8.4528	7.9209	8.1869	4.2300	3.6981	3.9640
1.8900	8.4556	7.9265	8.1911	4.2328	3.7037	3.9683
1.9000	8.4584	7.9321	8.1953	4.2356	3.7093	3.9724
1.9100	8.4612	7.9376	8.1994	4.2383	3.7148	3.9766
1.9200	8.9449	7.9009	8.2721	4.2411	3.7202	3.9807
1.9300	8.8985	7.8600	8.2293	4.2438	3.7256	3.9847
1.9400	8.8527	7.8194	8.1869	4.2464	3.7310	3.9887
1.9500	8.8073	7.7793	8.1449	4.2491	3.7363	3.9927
1.9600	8.7623	7.7397	8.1033	4.2517	3.7415	3.9966
1.9700	8.7178	7.7004	8.0622	4.2543	3.7467	4.0005
1.9800	8.6738	7.6615	8.0215	4.2569	3.7518	4.0043
1.9900	8.6302	7.6230	7.9812	4.2594	3.7569	4.0081
2.0000	8.5871	7.5849	7.9413	4.2619	3.7619	4.0119
2.0100	8.5444	7.5471	7.9018	4.2644	3.7669	4.0156
2.0200	8.5021	7.5098	7.8626	4.2669	3.7718	4.0193
2.0300	8.4602	7.4728	7.8239	4.2693	3.7767	4.0230
2.0400	8.4187	7.4361	7.7855	4.2717	3.7815	4.0266
2.0500	8.3776	7.3999	7.7476	4.2741	3.7863	4.0302
2.0600	8.3370	7.3639	7.7100	4.2765	3.7910	4.0337
2.0700	8.2967	7.3284	7.6727	4.2788	3.7957	4.0373
2.0800	8.2568	7.2931	7.6358	4.2811	3.8004	4.0408
2.0900	8.2173	7.2582	7.5993	4.2834	3.8050	4.0442
2.1000	8.1782	7.2237	7.5631	4.2857	3.8095	4.0476
2.1100	8.1394	7.1894	7.5273	4.2880	3.8140	4.0510
2.1200	8.1010	7.1555	7.4918	4.2902	3.8185	4.0544
2.1300	8.0630	7.1219	7.4566	4.2924	3.8229	4.0577
2.1400	8.0253	7.0887	7.4217	4.2946	3.8273	4.0610
2.1500	7.9880	7.0557	7.3872	4.2968	3.8317	4.0642
2.1600	7.9510	7.0230	7.3530	4.2989	3.8360	4.0675
2.1700	7.9144	6.9907	7.3191	4.3011	3.8402	4.0707
2.1800	7.8780	6.9586	7.2856	4.3032	3.8445	4.0738
2.1900	7.8421	6.9268	7.2523	4.3053	3.8487	4.0770
2.2000	7.8064	6.8953	7.2193	4.3074	3.8528	4.0801
2.2100	7.7711	6.8641	7.1867	4.3094	3.8569	4.0832
2.2200	7.7361	6.8332	7.1543	4.3115	3.8610	4.0862
2.2300	7.7014	6.8026	7.1222	4.3135	3.8650	4.0893
2.2400	7.6670	6.7722	7.0904	4.3155	3.8690	4.0923
2.2500	7.6330	6.7421	7.0589	4.3175	3.8730	4.0952
2.2600	7.5992	6.7123	7.0277	4.3194	3.8769	4.0982
2.2700	7.5657	6.6827	6.9967	4.3214	3.8808	4.1011
2.2800	7.5325	6.6534	6.9660	4.3233	3.8847	4.1040
2.2900	7.4996	6.6243	6.9356	4.3252	3.8885	4.1069
2.3000	7.4670	6.5955	6.9054	4.3271	3.8923	4.1097
2.3100	7.4347	6.5670	6.8755	4.3290	3.8961	4.1126
2.3200	7.4026	6.5387	6.8459	4.3309	3.8998	4.1154
2.3300	7.3709	6.5106	6.8165	4.3327	3.9035	4.1181
2.3400	7.3394	6.4828	6.7874	4.3346	3.9072	4.1209
2.3500	7.3081	6.4552	6.7585	4.3364	3.9108	4.1236
2.3600	7.2772	6.4278	6.7299	4.3382	3.9144	4.1263
2.3700	7.2465	6.4007	6.7015	4.3400	3.9180	4.1290
2.3800	7.2160	6.3738	6.6733	4.3417	3.9216	4.1317
2.3900	7.1858	6.3472	6.6454	4.3435	3.9251	4.1343
2.4000	7.1559	6.3207	6.6177	4.3452	3.9286	4.1369
2.4100	7.1262	6.2945	6.5903	4.3470	3.9320	4.1395
2.4200	7.0968	6.2685	6.5630	4.3487	3.9355	4.1421
2.4300	7.0675	6.2427	6.5360	4.3504	3.9389	4.1446
2.4400	7.0386	6.2171	6.5092	4.3521	3.9422	4.1472
2.4500	7.0099	6.1917	6.4827	4.3537	3.9456	4.1497
2.4600	6.9814	6.1666	6.4563	4.3554	3.9489	4.1521
2.4700	6.9531	6.1416	6.4302	4.3570	3.9522	4.1546
2.4800	6.9251	6.1168	6.4042	4.3587	3.9555	4.1571
2.4900	6.8972	6.0923	6.3785	4.3603	3.9587	4.1595
2.5000	6.8697	6.0679	6.3530	4.3619	3.9619	4.1619
2.5100	6.8423	6.0437	6.3277	4.3635	3.9651	4.1643
2.5200	6.8151	6.0197	6.3026	4.3651	3.9683	4.1667
2.5300	6.7882	5.9959	6.2777	4.3666	3.9714	4.1690
2.5400	6.7615	5.9723	6.2530	4.3682	3.9745	4.1714
2.5500	6.7350	5.9489	6.2284	4.3697	3.9776	4.1737
2.5600	6.7087	5.9257	6.2041	4.3713	3.9807	4.1760
2.5700	6.6825	5.9026	6.1800	4.3728	3.9837	4.1782
2.5800	6.6566	5.8797	6.1560	4.3743	3.9867	4.1805
2.5900	6.6309	5.8570	6.1322	4.3758	3.9897	4.1828
2.6000	6.6054	5.8345	6.1087	4.3773	3.9927	4.1850
2.6100	6.5801	5.8122	6.0853	4.3788	3.9956	4.1872
2.6200	6.5550	5.7900	6.0620	4.3802	3.9985	4.1894
2.6300	6.5301	5.7680	6.0390	4.3817	4.0014	4.1916
2.6400	6.5054	5.7461	6.0161	4.3831	4.0043	4.1937
2.6500	6.4808	5.7244	5.9934	4.3845	4.0072	4.1959
2.6600	6.4564	5.7029	5.9709	4.3860	4.0100	4.1980
2.6700	6.4323	5.6815	5.9485	4.3874	4.0128	4.2001
2.6800	6.4083	5.6603	5.9263	4.3888	4.0156	4.2022
2.6900	6.3844	5.6393	5.9043	4.3902	4.0184	4.2043
2.7000	6.3608	5.6184	5.8824	4.3915	4.0212	4.2063
2.7100	6.3373	5.5977	5.8607	4.3929	4.0239	4.2084
2.7200	6.3140	5.5771	5.8392	4.3943	4.0266	4.2104
2.7300	6.2909	5.5567	5.8178	4.3956	4.0293	4.2125
2.7400	6.2679	5.5364	5.7965	4.3969	4.0320	4.2145
2.7500	6.2451	5.5163	5.7755	4.3983	4.0346	4.2165
2.7600	6.2225	5.4963	5.7545	4.3996	4.0373	4.2184
2.7700	6.2001	5.4764	5.7338	4.4009	4.0399	4.2204
2.7800	6.1778	5.4567	5.7131	4.4022	4.0425	4.2223
2.7900	6.1556	5.4372	5.6927	4.4035	4.0451	4.2243
2.8000	6.1336	5.4178	5.6723	4.4048	4.0476	4.2262
2.8100	6.1118	5.3985	5.6521	4.4060	4.0502	4.2281
2.8200	6.0901	5.3793	5.6321	4.4073	4.0527	4.2300
2.8300	6.0686	5.3603	5.6122	4.4085	4.0552	4.2319
2.8400	6.0472	5.3414	5.5924	4.4098	4.0577	4.2337
2.8500	6.0260	5.3227	5.5728	4.4110	4.0602	4.2356
2.8600	6.0049	5.3041	5.5533	4.4123	4.0626	4.2374
2.8700	5.9840	5.2856	5.5340	4.4135	4.0650	4.2393
2.8800	5.9632	5.2673	5.5148	4.4147	4.0675	4.2411
2.8900	5.9426	5.2490	5.4957	4.4159	4.0699	4.2429
2.9000	5.9221	5.2309	5.4767	4.4171	4.0722	4.2447
2.9100	5.9018	5.2130	5.4579	4.4183	4.0746	4.2464
2.9200	5.8816	5.1951	5.4392	4.4194	4.0770	4.2482
2.9300	5.8615	5.1774	5.4207	4.4206	4.0793	4.2500
2.9400	5.8415	5.1598	5.4022	4.4218	4.0816	4.2517
2.9500	5.8217	5.1423	5.3839	4.4229	4.0839	4.2534
2.9600	5.8021	5.1249	5.3657	4.4241	4.0862	4.2551
2.9700	5.7825	5.1076	5.3476	4.4252	4.0885	4.2569
2.9800	5.7631	5.0905	5.3297	4.4263	4.0908	4.2585
2.9900	5.7439	5.0735	5.3119	4.4275	4.0930	4.2602
3.0000	5.7247	5.0566	5.2942	4.4286	4.0952	4.2619
3.0100	5.7057	5.0398	5.2766	4.4297	4.0975	4.2636
3.0200	5.6868	5.0231	5.2591	4.4308	4.0997	4.2652
3.0300	5.6680	5.0065	5.2418	4.4319	4.1018	4.2669
3.0400	5.6494	4.9900	5.2245	4.4330	4.1040	4.2685
3.0500	5.6309	4.9737	5.2074	4.4340	4.1062	4.2701
3.0600	5.6125	4.9574	5.1904	4.4351	4.1083	4.2717
3.0700	5.5942	4.9413	5.1735	4.4362	4.1104	4.2733
3.0800	5.5760	4.9252	5.1567	4.4372	4.1126	4.2749
3.0900	5.5580	4.9093	5.1400	4.4383	4.1147	4.2765
3.1000	5.5400	4.8935	5.1234	4.4393	4.1167	4.2780
3.1100	5.5222	4.8777	5.1069	4.4404	4.1188	4.2796
3.1200	5.5045	4.8621	5.0906	4.4414	4.1209	4.2811
3.1300	5.4869	4.8466	5.0743	4.4424	4.1229	4.2827
3.1400	5.4695	4.8311	5.0581	4.4434	4.1250	4.2842
3.1500	5.4521	4.8158	5.0421	4.4444	4.1270	4.2857
3.1600	5.4349	4.8005	5.0261	4.4454	4.1290	4.2872
3.1700	5.4177	4.7854	5.0103	4.4464	4.1310	4.2887
3.1800	5.4007	4.7704	4.9945	4.4474	4.1330	4.2902
3.1900	5.3837	4.7554	4.9788	4.4484	4.1349	4.2917
3.2000	5.3669	4.7405	4.9633	4.4494	4.1369	4.2932
3.2100	5.3502	4.7258	4.9478	4.4504	4.1389	4.2946
3.2200	5.3336	4.7111	4.9325	4.4513	4.1408	4.2961
3.2300	5.3171	4.6965	4.9172	4.4523	4.1427	4.2975
3.2400	5.3007	4.6820	4.9020	4.4533	4.1446	4.2989
3.2500	5.2844	4.6676	4.8869	4.4542	4.1465	4.3004
3.2600	5.2681	4.6533	4.8719	4.4552	4.1484	4.3018
3.2700	5.2520	4.6391	4.8570	4.4561	4.1503	4.3032
3.2800	5.2360	4.6249	4.8422	4.4570	4.1521	4.3046
3.2900	5.2201	4.6109	4.8275	4.4580	4.1540	4.3060
3.3000	5.2043	4.5969	4.8129	4.4589	4.1558	4.3074
3.3100	5.1886	4.5830	4.7983	4.4598	4.1577	4.3087
3.3200	5.1729	4.5692	4.7839	4.4607	4.1595	4.3101
3.3300	5.1574	4.5555	4.7695	4.4616	4.1613	4.3115
3.3400	5.1420	4.5418	4.7552	4.4625	4.1631	4.3128
3.3500	5.1266	4.5283	4.7411	4.4634	4.1649	4.3141
3.3600	5.1114	4.5148	4.7269	4.4643	4.1667	4.3155
3.3700	5.0962	4.5014	4.7129	4.4652	4.1684	4.3168
3.3800	5.0811	4.4881	4.6990	4.4660	4.1702	4.3181
3.3900	5.0661	4.4748	4.6851	4.4669	4.1719	4.3194
3.4000	5.0512	4.4617	4.6713	4.4678	4.1737	4.3207
3.4100	5.0364	4.4486	4.6576	4.4686	4.1754	4.3220
3.4200	5.0217	4.4356	4.6440	4.4695	4.1771	4.3233
3.4300	5.0070	4.4227	4.6305	4.4704	4.1788	4.3246
3.4400	4.9925	4.4098	4.6170	4.4712	4.1805	4.3259
3.4500	4.9780	4.3970	4.6036	4.4720	4.1822	4.3271
3.4600	4.9636	4.3843	4.5903	4.4729	4.1839	4.3284
3.4700	4.9493	4.3717	4.5771	4.4737	4.1855	4.3296
3.4800	4.9351	4.3591	4.5639	4.4745	4.1872	4.3309
3.4900	4.9210	4.3466	4.5509	4.4754	4.1888	4.3321
3.5000	4.9069	4.3342	4.5379	4.4762	4.1905	4.3333
3.5100	4.8929	4.3219	4.5249	4.4770	4.1921	4.3346
3.5200	4.8790	4.3096	4.5121	4.4778	4.1937	4.3358
3.5300	4.8652	4.2974	4.4993	4.4786	4.1953	4.3370
3.5400	4.8515	4.2852	4.4866	4.4794	4.1969	4.3382
3.5500	4.8378	4.2732	4.4739	4.4802	4.1985	4.3394
3.5600	4.8242	4.2612	4.4614	4.4810	4.2001	4.3406
3.5700	4.8107	4.2492	4.4489	4.4818	4.2017	4.3417
3.5800	4.7972	4.2374	4.4365	4.4826	4.2032	4.3429
3.5900	4.7839	4.2255	4.4241	4.4834	4.2048	4.3441
3.6000	4.7706	4.2138	4.4118	4.4841	4.2063	4.3452
3.6100	4.7574	4.2021	4.3996	4.4849	4.2079	4.3464
3.6200	4.7442	4.1905	4.3874	4.4857	4.2094	4.3475
3.6300	4.7312	4.1790	4.3753	4.4864	4.2109	4.3487
3.6400	4.7182	4.1675	4.3633	4.4872	4.2125	4.3498
3.6500	4.7052	4.1561	4.3514	4.4879	4.2140	4.3509
3.6600	4.6924	4.1447	4.3395	4.4887	4.2155	4.3521
3.6700	4.6796	4.1334	4.3277	4.4894	4.2169	4.3532
3.6800	4.6669	4.1222	4.3159	4.4902	4.2184	4.3543
3.6900	4.6542	4.1110	4.3042	4.4909	4.2199	4.3554
3.7000	4.6417	4.0999	4.2926	4.4916	4.2214	4.3565
3.7100	4.6291	4.0889	4.2810	4.4924	4.2228	4.3576
3.7200	4.6167	4.0779	4.2695	4.4931	4.2243	4.3587
3.7300	4.6043	4.0669	4.2580	4.4938	4.2257	4.3598
3.7400	4.5920	4.0561	4.2467	4.4945	4.2271	4.3608
3.7500	4.5798	4.0453	4.2353	4.4952	4.2286	4.3619
3.7600	4.5676	4.0345	4.2241	4.4959	4.2300	4.3630
3.7700	4.5555	4.0238	4.2129	4.4967	4.2314	4.3640
3.7800	4.5434	4.0132	4.2017	4.4974	4.2328	4.3651
3.7900	4.5314	4.0026	4.1906	4.4981	4.2342	4.3661
3.8000	4.5195	3.9920	4.1796	4.4987	4.2356	4.3672
3.8100	4.5076	3.9816	4.1686	4.4994	4.2370	4.3682
3.8200	4.4958	3.9711	4.1577	4.5001	4.2383	4.3692
3.8300	4.4841	3.9608	4.1469	4.5008	4.2397	4.3703
3.8400	4.4724	3.9504	4.1361	4.5015	4.2411	4.3713
3.8500	4.4608	3.9402	4.1253	4.5022	4.2424	4.3723
3.8600	4.4493	3.9300	4.1146	4.5028	4.2438	4.3733
3.8700	4.4378	3.9198	4.1040	4.5035	4.2451	4.3743
3.8800	4.4263	3.9097	4.0934	4.5042	4.2464	4.3753
3.8900	4.4149	3.8997	4.0829	4.5048	4.2478	4.3763
3.9000	4.4036	3.8897	4.0724	4.5055	4.2491	4.3773
3.9100	4.3924	3.8797	4.0620	4.5062	4.2504	4.3783
3.9200	4.3812	3.8698	4.0517	4.5068	4.2517	4.3793
3.9300	4.3700	3.8600	4.0414	4.5075	4.2530	4.3802
3.9400	4.3589	3.8502	4.0311	4.5081	4.2543	4.3812
3.9500	4.3479	3.8404	4.0209	4.5087	4.2556	4.3822
3.9600	4.3369	3.8307	4.0107	4.5094	4.2569	4.3831
3.9700	4.3260	3.8211	4.0006	4.5100	4.2581	4.3841
3.9800	4.3151	3.8115	3.9906	4.5106	4.2594	4.3850
3.9900	4.3043	3.8019	3.9806	4.5113	4.2607	4.3860
4.0000	4.2935	3.7924	3.9706	4.5119	4.2619	4.3869
4.0100	4.2828	3.7830	3.9607	4.5125	4.2632	4.3878
4.0200	4.2722	3.7736	3.9509	4.5131	4.2644	4.3888
4.0300	4.2616	3.7642	3.9411	4.5138	4.2656	4.3897
4.0400	4.2510	3.7549	3.9313	4.5144	4.2669	4.3906
4.0500	4.2405	3.7456	3.9216	4.5150	4.2681	4.3915
4.0600	4.2301	3.7364	3.9120	4.5156	4.2693	4.3924
4.0700	4.2197	3.7272	3.9023	4.5162	4.2705	4.3934
4.0800	4.2093	3.7181	3.8928	4.5168	4.2717	4.3943
4.0900	4.1991	3.7090	3.8833	4.5174	4.2729	4.3952
4.1000	4.1888	3.6999	3.8738	4.5180	4.2741	4.3961
4.1100	4.1786	3.6909	3.8644	4.5186	4.2753	4.3969
4.1200	4.1685	3.6820	3.8550	4.5192	4.2765	4.3978
4.1300	4.1584	3.6731	3.8456	4.5198	4.2776	4.3987
4.1400	4.1483	3.6642	3.8364	4.5204	4.2788	4.3996
4.1500	4.1383	3.6554	3.8271	4.5209	4.2800	4.4005
4.1600	4.1284	3.6466	3.8179	4.5215	4.2811	4.4013
4.1700	4.1185	3.6378	3.8088	4.5221	4.2823	4.4022
4.1800	4.1086	3.6291	3.7996	4.5227	4.2834	4.4031
4.1900	4.0988	3.6205	3.7906	4.5232	4.2846	4.4039
4.2000	4.0891	3.6118	3.7816	4.5238	4.2857	4.4048
4.2100	4.0794	3.6033	3.7726	4.5244	4.2868	4.4056
4.2200	4.0697	3.5947	3.7636	4.5249	4.2880	4.4065
4.2300	4.0601	3.5862	3.7547	4.5255	4.2891	4.4073
4.2400	4.0505	3.5778	3.7459	4.5261	4.2902	4.4081
4.2500	4.0410	3.5693	3.7371	4.5266	4.2913	4.4090
4.2600	4.0315	3.5610	3.7283	4.5272	4.2924	4.4098
4.2700	4.0220	3.5526	3.7196	4.5277	4.2935	4.4106
4.2800	4.0127	3.5443	3.7109	4.5283	4.2946	4.4114
4.2900	4.0033	3.5361	3.7022	4.5288	4.2957	4.4123
4.3000	3.9940	3.5278	3.6936	4.5293	4.2968	4.4131
4.3100	3.9847	3.5197	3.6850	4.5299	4.2979	4.4139
4.3200	3.9755	3.5115	3.6765	4.5304	4.2989	4.4147
4.3300	3.9663	3.5034	3.6680	4.5310	4.3000	4.4155
4.3400	3.9572	3.4953	3.6596	4.5315	4.3011	4.4163
4.3500	3.9481	3.4873	3.6512	4.5320	4.3021	4.4171
4.3600	3.9390	3.4793	3.6428	4.5325	4.3032	4.4179
4.3700	3.9300	3.4713	3.6344	4.5331	4.3042	4.4187
4.3800	3.9210	3.4634	3.6261	4.5336	4.3053	4.4194
4.3900	3.9121	3.4555	3.6179	4.5341	4.3063	4.4202
4.4000	3.9032	3.4477	3.6097	4.5346	4.3074	4.4210
4.4100	3.8944	3.4398	3.6015	4.5351	4.3084	4.4218
4.4200	3.8856	3.4321	3.5933	4.5357	4.3094	4.4225
4.4300	3.8768	3.4243	3.5852	4.5362	4.3104	4.4233
4.4400	3.8681	3.4166	3.5771	4.5367	4.3115	4.4241
4.4500	3.8594	3.4089	3.5691	4.5372	4.3125	4.4248
4.4600	3.8507	3.4013	3.5611	4.5377	4.3135	4.4256
4.4700	3.8421	3.3937	3.5531	4.5382	4.3145	4.4263
4.4800	3.8335	3.3861	3.5452	4.5387	4.3155	4.4271
4.4900	3.8250	3.3786	3.5373	4.5392	4.3165	4.4278
4.5000	3.8165	3.3710	3.5294	4.5397	4.3175	4.4286
4.5100	3.8080	3.3636	3.5216	4.5402	4.3184	4.4293
4.5200	3.7996	3.3561	3.5138	4.5407	4.3194	4.4300
4.5300	3.7912	3.3487	3.5061	4.5412	4.3204	4.4308
4.5400	3.7829	3.3413	3.4984	4.5416	4.3214	4.4315
4.5500	3.7745	3.3340	3.4907	4.5421	4.3223	4.4322
4.5600	3.7663	3.3267	3.4830	4.5426	4.3233	4.4330
4.5700	3.7580	3.3194	3.4754	4.5431	4.3243	4.4337
4.5800	3.7498	3.3122	3.4678	4.5436	4.3252	4.4344
4.5900	3.7416	3.3049	3.4602	4.5440	4.3262	4.4351
4.6000	3.7335	3.2978	3.4527	4.5445	4.3271	4.4358
4.6100	3.7254	3.2906	3.4452	4.5450	4.3281	4.4365
4.6200	3.7173	3.2835	3.4378	4.5455	4.3290	4.4372
4.6300	3.7093	3.2764	3.4303	4.5459	4.3299	4.4379
4.6400	3.7013	3.2693	3.4230	4.5464	4.3309	4.4386
4.6500	3.6934	3.2623	3.4156	4.5469	4.3318	4.4393
4.6600	3.6854	3.2553	3.4083	4.5473	4.3327	4.4400
4.6700	3.6775	3.2483	3.4010	4.5478	4.3336	4.4407
4.6800	3.6697	3.2414	3.3937	4.5482	4.3346	4.4414
4.6900	3.6619	3.2345	3.3865	4.5487	4.3355	4.4421
4.7000	3.6541	3.2276	3.3793	4.5491	4.3364	4.4428
4.7100	3.6463	3.2207	3.3721	4.5496	4.3373	4.4434
4.7200	3.6386	3.2139	3.3649	4.5500	4.3382	4.4441
4.7300	3.6309	3.2071	3.3578	4.5505	4.3391	4.4448
4.7400	3.6232	3.2004	3.3507	4.5509	4.3400	4.4454
4.7500	3.6156	3.1936	3.3437	4.5514	4.3409	4.4461
4.7600	3.6080	3.1869	3.3367	4.5518	4.3417	4.4468
4.7700	3.6004	3.1802	3.3297	4.5523	4.3426	4.4474
4.7800	3.5929	3.1736	3.3227	4.5527	4.3435	4.4481
4.7900	3.5854	3.1670	3.3158	4.5531	4.3444	4.4488
4.8000	3.5779	3.1604	3.3089	4.5536	4.3452	4.4494
4.8100	3.5705	3.1538	3.3020	4.5540	4.3461	4.4501
4.8200	3.5631	3.1472	3.2951	4.5544	4.3470	4.4507
4.8300	3.5557	3.1407	3.2883	4.5549	4.3478	4.4513
4.8400	3.5484	3.1342	3.2815	4.5553	4.3487	4.4520
4.8500	3.5411	3.1278	3.2747	4.5557	4.3495	4.4526
4.8600	3.5338	3.1213	3.2680	4.5561	4.3504	4.4533
4.8700	3.5265	3.1149	3.2613	4.5566	4.3512	4.4539
4.8800	3.5193	3.1085	3.2546	4.5570	4.3521	4.4545
4.8900	3.5121	3.1022	3.2480	4.5574	4.3529	4.4552
4.9000	3.5049	3.0959	3.2413	4.5578	4.3537	4.4558
4.9100	3.4978	3.0896	3.2347	4.5582	4.3546	4.4564
4.9200	3.4907	3.0833	3.2282	4.5587	4.3554	4.4570
4.9300	3.4836	3.0770	3.2216	4.5591	4.3562	4.4576
4.9400	3.4765	3.0708	3.2151	4.5595	4.3570	4.4583
4.9500	3.4695	3.0646	3.2086	4.5599	4.3579	4.4589
4.9600	3.4625	3.0584	3.2021	4.5603	4.3587	4.4595
4.9700	3.4556	3.0523	3.1957	4.5607	4.3595	4.4601
4.9800	3.4486	3.0461	3.1893	4.5611	4.3603	4.4607
4.9900	3.4417	3.0400	3.1829	4.5615	4.3611	4.4613


==> Data/a100_hist_outage_100e5.txt <==
rate	hist_1	hist_2	hist_3  out_1   out_2   out_3
0.0050	0.0205	0.0793	0.0455	0.0203	0.0785	0.0450
0.0150	0.0004	0.0015	0.0009	0.0207	0.0800	0.0459
0.0250	0.0004	0.0015	0.0009	0.0211	0.0816	0.0468
0.0350	0.0004	0.0016	0.0009	0.0215	0.0831	0.0477
0.0450	0.0004	0.0016	0.0010	0.0219	0.0847	0.0487
0.0550	0.0004	0.0016	0.0010	0.0224	0.0864	0.0496
0.0650	0.0005	0.0017	0.0010	0.0228	0.0880	0.0506
0.0750	0.0005	0.0017	0.0010	0.0233	0.0897	0.0516
0.0850	0.0005	0.0017	0.0010	0.0237	0.0915	0.0526
0.0950	0.0005	0.0018	0.0010	0.0242	0.0932	0.0536
0.1050	0.0005	0.0018	0.0011	0.0247	0.0950	0.0547
0.1150	0.0005	0.0018	0.0011	0.0252	0.0969	0.0558
0.1250	0.0005	0.0019	0.0011	0.0257	0.0987	0.0569
0.1350	0.0005	0.0019	0.0011	0.0262	0.1006	0.0580
0.1450	0.0005	0.0019	0.0012	0.0267	0.1025	0.0591
0.1550	0.0005	0.0020	0.0012	0.0273	0.1044	0.0603
0.1650	0.0006	0.0020	0.0012	0.0278	0.1064	0.0614
0.1750	0.0006	0.0021	0.0012	0.0284	0.1085	0.0626
0.1850	0.0006	0.0021	0.0012	0.0289	0.1106	0.0638
0.1950	0.0006	0.0021	0.0013	0.0295	0.1127	0.0651
0.2050	0.0006	0.0021	0.0013	0.0301	0.1148	0.0663
0.2150	0.0006	0.0022	0.0013	0.0307	0.1170	0.0676
0.2250	0.0006	0.0022	0.0013	0.0313	0.1192	0.0689
0.2350	0.0006	0.0023	0.0013	0.0319	0.1214	0.0703
0.2450	0.0006	0.0023	0.0014	0.0326	0.1237	0.0716
0.2550	0.0007	0.0024	0.0014	0.0332	0.1260	0.0730
0.2650	0.0007	0.0024	0.0014	0.0339	0.1284	0.0745
0.2750	0.0007	0.0025	0.0015	0.0345	0.1309	0.0759
0.2850	0.0007	0.0025	0.0015	0.0352	0.1334	0.0774
0.2950	0.0007	0.0025	0.0015	0.0359	0.1359	0.0789
0.3050	0.0007	0.0026	0.0016	0.0366	0.1384	0.0804
0.3150	0.0007	0.0026	0.0016	0.0373	0.1410	0.0820
0.3250	0.0008	0.0027	0.0016	0.0381	0.1436	0.0835
0.3350	0.0008	0.0027	0.0016	0.0388	0.1463	0.0851
0.3450	0.0008	0.0027	0.0017	0.0396	0.1490	0.0868
0.3550	0.0008	0.0028	0.0017	0.0404	0.1518	0.0884
0.3650	0.0008	0.0028	0.0017	0.0412	0.1546	0.0901
0.3750	0.0008	0.0029	0.0017	0.0420	0.1575	0.0918
0.3850	0.0008	0.0029	0.0018	0.0428	0.1604	0.0936
0.3950	0.0009	0.0030	0.0018	0.0437	0.1633	0.0954
0.4050	0.0009	0.0031	0.0018	0.0445	0.1664	0.0972
0.4150	0.0009	0.0031	0.0019	0.0454	0.1694	0.0991
0.4250	0.0009	0.0031	0.0019	0.0463	0.1726	0.1010
0.4350	0.0009	0.0032	0.0019	0.0472	0.1757	0.1029
0.4450	0.0009	0.0033	0.0020	0.0482	0.1789	0.1049
0.4550	0.0010	0.0033	0.0020	0.0491	0.1822	0.1069
0.4650	0.0010	0.0034	0.0020	0.0501	0.1855	0.1089
0.4750	0.0010	0.0034	0.0021	0.0511	0.1889	0.1109
0.4850	0.0010	0.0034	0.0021	0.0521	0.1923	0.1131
0.4950	0.0010	0.0035	0.0022	0.0531	0.1958	0.1152
0.5050	0.0010	0.0036	0.0022	0.0542	0.1993	0.1174
0.5150	0.0011	0.0036	0.0022	0.0552	0.2029	0.1196
0.5250	0.0011	0.0037	0.0023	0.0563	0.2066	0.1219
0.5350	0.0011	0.0037	0.0023	0.0574	0.2102	0.1242
0.5450	0.0011	0.0038	0.0024	0.0585	0.2140	0.1266
0.5550	0.0011	0.0039	0.0024	0.0597	0.2178	0.1289
0.5650	0.0012	0.0039	0.0025	0.0608	0.2217	0.1313
0.5750	0.0012	0.0040	0.0025	0.0620	0.2257	0.1338
0.5850	0.0012	0.0040	0.0025	0.0632	0.2297	0.1363
0.5950	0.0012	0.0040	0.0026	0.0644	0.2337	0.1389
0.6050	0.0013	0.0042	0.0026	0.0657	0.2378	0.1415
0.6150	0.0013	0.0042	0.0027	0.0670	0.2420	0.1442
0.6250	0.0013	0.0043	0.0027	0.0683	0.2462	0.1469
0.6350	0.0014	0.0043	0.0027	0.0696	0.2505	0.1496
0.6450	0.0014	0.0044	0.0028	0.0710	0.2549	0.1523
0.6550	0.0014	0.0044	0.0028	0.0723	0.2593	0.1551
0.6650	0.0014	0.0045	0.0029	0.0737	0.2637	0.1580
0.6750	0.0014	0.0046	0.0029	0.0752	0.2683	0.1610
0.6850	0.0015	0.0046	0.0030	0.0766	0.2729	0.1639
0.6950	0.0015	0.0047	0.0030	0.0781	0.2775	0.1669
0.7050	0.0015	0.0048	0.0031	0.0796	0.2823	0.1700
0.7150	0.0016	0.0048	0.0031	0.0811	0.2870	0.1731
0.7250	0.0016	0.0049	0.0032	0.0827	0.2918	0.1763
0.7350	0.0016	0.0049	0.0033	0.0843	0.2968	0.1795
0.7450	0.0016	0.0050	0.0033	0.0859	0.3018	0.1828
0.7550	0.0017	0.0050	0.0033	0.0875	0.3068	0.1861
0.7650	0.0017	0.0051	0.0034	0.0892	0.3119	0.1895
0.7750	0.0017	0.0052	0.0034	0.0910	0.3171	0.1929
0.7850	0.0018	0.0053	0.0035	0.0927	0.3223	0.1964
0.7950	0.0018	0.0053	0.0036	0.0945	0.3276	0.2000
0.8050	0.0018	0.0054	0.0036	0.0963	0.3330	0.2036
0.8150	0.0019	0.0054	0.0037	0.0981	0.3383	0.2072
0.8250	0.0019	0.0055	0.0037	0.1000	0.3438	0.2109
0.8350	0.0019	0.0056	0.0038	0.1020	0.3494	0.2147
0.8450	0.0020	0.0056	0.0039	0.1039	0.3550	0.2185
0.8550	0.0020	0.0057	0.0039	0.1059	0.3607	0.2224
0.8650	0.0020	0.0058	0.0039	0.1079	0.3665	0.2263
0.8750	0.0021	0.0058	0.0040	0.1099	0.3723	0.2303
0.8850	0.0021	0.0059	0.0041	0.1121	0.3782	0.2344
0.8950	0.0021	0.0059	0.0042	0.1142	0.3840	0.2385
0.9050	0.0022	0.0060	0.0042	0.1163	0.3900	0.2427
0.9150	0.0022	0.0061	0.0043	0.1185	0.3961	0.2469
0.9250	0.0023	0.0061	0.0044	0.1208	0.4022	0.2512
0.9350	0.0023	0.0062	0.0044	0.1231	0.4084	0.2556
0.9450	0.0023	0.0063	0.0045	0.1254	0.4146	0.2600
0.9550	0.0024	0.0063	0.0045	0.1278	0.4209	0.2645
0.9650	0.0024	0.0064	0.0046	0.1301	0.4273	0.2691
0.9750	0.0025	0.0064	0.0047	0.1326	0.4336	0.2737
0.9850	0.0025	0.0065	0.0047	0.1351	0.4401	0.2784
0.9950	0.0025	0.0065	0.0048	0.1377	0.4466	0.2831
1.0050	0.0026	0.0066	0.0049	0.1402	0.4532	0.2880
1.0150	0.0026	0.0067	0.0049	0.1428	0.4599	0.2929
1.0250	0.0027	0.0067	0.0050	0.1455	0.4665	0.2978
1.0350	0.0027	0.0067	0.0050	0.1482	0.4732	0.3028
1.0450	0.0028	0.0069	0.0051	0.1509	0.4800	0.3078
1.0550	0.0028	0.0069	0.0051	0.1538	0.4869	0.3129
1.0650	0.0028	0.0069	0.0052	0.1566	0.4938	0.3181
1.0750	0.0029	0.0070	0.0053	0.1595	0.5007	0.3233
1.0850	0.0029	0.0070	0.0053	0.1624	0.5077	0.3286
1.0950	0.0031	0.0070	0.0054	0.1654	0.5147	0.3340
1.1050	0.0031	0.0070	0.0055	0.1685	0.5217	0.3395
1.1150	0.0031	0.0071	0.0055	0.1716	0.5287	0.3450
1.1250	0.0032	0.0071	0.0056	0.1747	0.5358	0.3506
1.1350	0.0032	0.0072	0.0056	0.1779	0.5430	0.3562
1.1450	0.0032	0.0072	0.0057	0.1811	0.5502	0.3619
1.1550	0.0034	0.0072	0.0058	0.1845	0.5574	0.3676
1.1650	0.0034	0.0072	0.0058	0.1879	0.5647	0.3734
1.1750	0.0034	0.0073	0.0059	0.1913	0.5719	0.3793
1.1850	0.0035	0.0073	0.0060	0.1947	0.5792	0.3853
1.1950	0.0035	0.0073	0.0061	0.1982	0.5865	0.3914
1.2050	0.0036	0.0073	0.0061	0.2018	0.5938	0.3975
1.2150	0.0036	0.0073	0.0062	0.2054	0.6011	0.4036
1.2250	0.0037	0.0074	0.0063	0.2090	0.6085	0.4098
1.2350	0.0037	0.0073	0.0063	0.2128	0.6158	0.4162
1.2450	0.0038	0.0073	0.0063	0.2166	0.6232	0.4224
1.2550	0.0039	0.0074	0.0064	0.2204	0.6305	0.4288
1.2650	0.0039	0.0073	0.0064	0.2243	0.6378	0.4352
1.2750	0.0040	0.0073	0.0065	0.2283	0.6452	0.4417
1.2850	0.0041	0.0073	0.0065	0.2323	0.6525	0.4482
1.2950	0.0041	0.0073	0.0067	0.2364	0.6598	0.4548
1.3050	0.0042	0.0073	0.0067	0.2406	0.6671	0.4615
1.3150	0.0042	0.0073	0.0067	0.2448	0.6745	0.4681
1.3250	0.0043	0.0073	0.0068	0.2491	0.6818	0.4749
1.3350	0.0044	0.0073	0.0068	0.2534	0.6891	0.4817
1.3450	0.0045	0.0072	0.0069	0.2579	0.6964	0.4885
1.3550	0.0045	0.0072	0.0068	0.2623	0.7036	0.4954
1.3650	0.0045	0.0071	0.0069	0.2669	0.7108	0.5023
1.3750	0.0046	0.0071	0.0070	0.2714	0.7179	0.5092
1.3850	0.0047	0.0071	0.0071	0.2760	0.7250	0.5163
1.3950	0.0047	0.0071	0.0070	0.2807	0.7321	0.5233
1.4050	0.0048	0.0070	0.0071	0.2855	0.7391	0.5304
1.4150	0.0049	0.0069	0.0072	0.2903	0.7461	0.5375
1.4250	0.0049	0.0069	0.0072	0.2952	0.7530	0.5446
1.4350	0.0050	0.0068	0.0072	0.3002	0.7599	0.5518
1.4450	0.0050	0.0068	0.0072	0.3052	0.7667	0.5590
1.4550	0.0051	0.0067	0.0072	0.3103	0.7734	0.5663
1.4650	0.0052	0.0066	0.0072	0.3154	0.7801	0.5735
1.4750	0.0053	0.0066	0.0073	0.3207	0.7866	0.5808
1.4850	0.0053	0.0065	0.0073	0.3260	0.7932	0.5880
1.4950	0.0054	0.0065	0.0073	0.3313	0.7997	0.5953
1.5050	0.0054	0.0064	0.0074	0.3367	0.8061	0.6027
1.5150	0.0055	0.0063	0.0073	0.3421	0.8125	0.6100
1.5250	0.0056	0.0062	0.0073	0.3477	0.8187	0.6174
1.5350	0.0056	0.0061	0.0073	0.3533	0.8249	0.6247
1.5450	0.0057	0.0060	0.0073	0.3589	0.8309	0.6320
1.5550	0.0057	0.0059	0.0073	0.3647	0.8369	0.6393
1.5650	0.0058	0.0058	0.0074	0.3705	0.8428	0.6467
1.5750	0.0059	0.0057	0.0073	0.3763	0.8485	0.6540
1.5850	0.0060	0.0056	0.0074	0.3823	0.8542	0.6614
1.5950	0.0060	0.0055	0.0073	0.3882	0.8597	0.6687
1.6050	0.0060	0.0054	0.0073	0.3942	0.8652	0.6760
1.6150	0.0061	0.0053	0.0073	0.4003	0.8705	0.6833
1.6250	0.0061	0.0052	0.0073	0.4064	0.8758	0.6906
1.6350	0.0063	0.0050	0.0072	0.4127	0.8809	0.6979
1.6450	0.0063	0.0049	0.0072	0.4189	0.8859	0.7051
1.6550	0.0063	0.0048	0.0071	0.4253	0.8907	0.7122
1.6650	0.0064	0.0047	0.0072	0.4316	0.8955	0.7194
1.6750	0.0065	0.0046	0.0071	0.4381	0.9002	0.7265
1.6850	0.0065	0.0045	0.0070	0.4446	0.9047	0.7336
1.6950	0.0066	0.0044	0.0070	0.4512	0.9091	0.7406
1.7050	0.0066	0.0043	0.0069	0.4578	0.9134	0.7475
1.7150	0.0067	0.0041	0.0069	0.4645	0.9176	0.7544
1.7250	0.0068	0.0040	0.0068	0.4713	0.9216	0.7612
1.7350	0.0068	0.0039	0.0068	0.4780	0.9255	0.7680
1.7450	0.0069	0.0037	0.0067	0.4848	0.9293	0.7747
1.7550	0.0068	0.0036	0.0067	0.4917	0.9330	0.7814
1.7650	0.0069	0.0035	0.0065	0.4986	0.9365	0.7880
1.7750	0.0070	0.0034	0.0065	0.5055	0.9400	0.7945
1.7850	0.0070	0.0033	0.0064	0.5125	0.9433	0.8010
1.7950	0.0070	0.0031	0.0063	0.5195	0.9465	0.8074
1.8050	0.0071	0.0030	0.0063	0.5266	0.9496	0.8137
1.8150	0.0071	0.0029	0.0062	0.5337	0.9525	0.8199
1.8250	0.0072	0.0028	0.0061	0.5408	0.9553	0.8261
1.8350	0.0072	0.0027	0.0060	0.5480	0.9581	0.8321
1.8450	0.0072	0.0025	0.0059	0.5552	0.9606	0.8380
1.8550	0.0072	0.0025	0.0058	0.5624	0.9632	0.8439
1.8650	0.0072	0.0023	0.0056	0.5696	0.9656	0.8496
1.8750	0.0073	0.0022	0.0056	0.5769	0.9678	0.8552
1.8850	0.0073	0.0021	0.0055	0.5842	0.9700	0.8608
1.8950	0.0073	0.0020	0.0054	0.5915	0.9720	0.8662
1.9050	0.0073	0.0019	0.0053	0.5988	0.9740	0.8715
1.9150	0.0074	0.0018	0.0051	0.6061	0.9758	0.8768
1.9250	0.0074	0.0017	0.0051	0.6135	0.9775	0.8819
1.9350	0.0073	0.0016	0.0050	0.6208	0.9792	0.8869
1.9450	0.0074	0.0015	0.0048	0.6282	0.9808	0.8918
1.9550	0.0073	0.0014	0.0047	0.6355	0.9822	0.8965
1.9650	0.0073	0.0013	0.0046	0.6429	0.9836	0.9012
1.9750	0.0074	0.0013	0.0045	0.6502	0.9849	0.9057
1.9850	0.0073	0.0012	0.0043	0.6575	0.9862	0.9101
1.9950	0.0073	0.0011	0.0042	0.6649	0.9873	0.9144
2.0050	0.0073	0.0011	0.0041	0.6721	0.9884	0.9185
2.0150	0.0073	0.0010	0.0040	0.6794	0.9894	0.9226
2.0250	0.0072	0.0009	0.0039	0.6867	0.9903	0.9265
2.0350	0.0073	0.0008	0.0037	0.6940	0.9912	0.9302
2.0450	0.0072	0.0008	0.0036	0.7012	0.9920	0.9339
2.0550	0.0072	0.0007	0.0035	0.7084	0.9927	0.9374
2.0650	0.0072	0.0006	0.0033	0.7156	0.9934	0.9408
2.0750	0.0071	0.0006	0.0032	0.7227	0.9940	0.9441
2.0850	0.0070	0.0006	0.0031	0.7298	0.9946	0.9472
2.0950	0.0071	0.0005	0.0030	0.7369	0.9952	0.9503
2.1050	0.0070	0.0005	0.0029	0.7439	0.9957	0.9532
2.1150	0.0069	0.0004	0.0028	0.7508	0.9961	0.9560
2.1250	0.0069	0.0004	0.0027	0.7578	0.9965	0.9587
2.1350	0.0067	0.0004	0.0025	0.7645	0.9969	0.9613
2.1450	0.0068	0.0003	0.0024	0.7713	0.9972	0.9637
2.1550	0.0067	0.0003	0.0023	0.7780	0.9975	0.9661
2.1650	0.0066	0.0003	0.0022	0.7847	0.9978	0.9683
2.1750	0.0065	0.0003	0.0021	0.7913	0.9981	0.9705
2.1850	0.0064	0.0002	0.0020	0.7978	0.9984	0.9725
2.1950	0.0064	0.0002	0.0018	0.8042	0.9986	0.9744
2.2050	0.0063	0.0002	0.0018	0.8106	0.9988	0.9762
2.2150	0.0062	0.0002	0.0017	0.8168	0.9990	0.9779
2.2250	0.0061	0.0002	0.0016	0.8229	0.9992	0.9795
2.2350	0.0060	0.0001	0.0015	0.8290	0.9993	0.9811
2.2450	0.0060	0.0001	0.0014	0.8350	0.9995	0.9826
2.2550	0.0058	0.0001	0.0013	0.8409	0.9996	0.9839
2.2650	0.0057	0.0001	0.0013	0.8467	0.9997	0.9852
2.2750	0.0056	0.0001	0.0012	0.8524	0.9998	0.9865
2.2850	0.0056	0.0001	0.0011	0.8579	0.9999	0.9876
2.2950	0.0054	0.0001	0.0010	0.8634	0.9999	0.9886
2.3050	0.0053	0.0000	0.0010	0.8688	1.0000	0.9896
2.3150	0.0052	0.0000	0.0009	0.8740	1.0000	0.9905
2.3250	0.0051	0.0000	0.0008	0.8792	1.0000	0.9914
2.3350	0.0050	0.0000	0.0008	0.8842	1.0000	0.9921
2.3450	0.0049	0.0000	0.0007	0.8891	1.0000	0.9929
2.3550	0.0048	0.0000	0.0006	0.8940	1.0000	0.9935
2.3650	0.0046	0.0000	0.0006	0.8987	1.0000	0.9942
2.3750	0.0045	0.0000	0.0005	0.9032	1.0000	0.9947
2.3850	0.0043	0.0000	0.0005	0.9077	1.0000	0.9953
2.3950	0.0043	0.0000	0.0005	0.9120	1.0000	0.9958
2.4050	0.0042	0.0000	0.0004	0.9162	1.0000	0.9962
2.4150	0.0040	0.0000	0.0004	0.9203	1.0000	0.9966
2.4250	0.0039	0.0000	0.0003	0.9242	1.0000	0.9970
2.4350	0.0038	0.0000	0.0003	0.9281	1.0000	0.9973
2.4450	0.0037	0.0000	0.0003	0.9318	1.0000	0.9976
2.4550	0.0035	0.0000	0.0003	0.9354	1.0000	0.9979
2.4650	0.0034	0.0000	0.0002	0.9388	1.0000	0.9981
2.4750	0.0033	0.0000	0.0002	0.9422	1.0000	0.9983
2.4850	0.0032	0.0000	0.0002	0.9454	1.0000	0.9986
2.4950	0.0031	0.0000	0.0002	0.9485	1.0000	0.9988
2.5050	0.0029	0.0000	0.0002	0.9515	1.0000	0.9989
2.5150	0.0028	0.0000	0.0001	0.9544	1.0000	0.9991
2.5250	0.0027	0.0000	0.0001	0.9572	1.0000	0.9993
2.5350	0.0026	0.0000	0.0001	0.9598	1.0000	0.9994
2.5450	0.0025	0.0000	0.0001	0.9624	1.0000	0.9995
2.5550	0.0023	0.0000	0.0001	0.9647	1.0000	0.9996
2.5650	0.0023	0.0000	0.0001	0.9671	1.0000	0.9997
2.5750	0.0021	0.0000	0.0001	0.9693	1.0000	0.9998
2.5850	0.0020	0.0000	0.0001	0.9713	1.0000	0.9998
2.5950	0.0019	0.0000	0.0001	0.9733	1.0000	0.9999
2.6050	0.0018	0.0000	0.0001	0.9752	1.0000	1.0000
2.6150	0.0017	0.0000	0.0000	0.9770	1.0000	1.0000
2.6250	0.0016	0.0000	0.0000	0.9787	1.0000	1.0000
2.6350	0.0016	0.0000	0.0000	0.9803	1.0000	1.0000
2.6450	0.0015	0.0000	0.0000	0.9818	1.0000	1.0000
2.6550	0.0014	0.0000	0.0000	0.9832	1.0000	1.0000
2.6650	0.0013	0.0000	0.0000	0.9845	1.0000	1.0000
2.6750	0.0012	0.0000	0.0000	0.9858	1.0000	1.0000
2.6850	0.0011	0.0000	0.0000	0.9869	1.0000	1.0000
2.6950	0.0011	0.0000	0.0000	0.9880	1.0000	1.0000
2.7050	0.0010	0.0000	0.0000	0.9891	1.0000	1.0000
2.7150	0.0009	0.0000	0.0000	0.9900	1.0000	1.0000
2.7250	0.0009	0.0000	0.0000	0.9909	1.0000	1.0000
2.7350	0.0008	0.0000	0.0000	0.9917	1.0000	1.0000
2.7450	0.0007	0.0000	0.0000	0.9925	1.0000	1.0000
2.7550	0.0007	0.0000	0.0000	0.9932	1.0000	1.0000
2.7650	0.0006	0.0000	0.0000	0.9938	1.0000	1.0000
2.7750	0.0006	0.0000	0.0000	0.9944	1.0000	1.0000
2.7850	0.0005	0.0000	0.0000	0.9950	1.0000	1.0000
2.7950	0.0005	0.0000	0.0000	0.9955	1.0000	1.0000
2.8050	0.0004	0.0000	0.0000	0.9959	1.0000	1.0000
2.8150	0.0004	0.0000	0.0000	0.9964	1.0000	1.0000
2.8250	0.0004	0.0000	0.0000	0.9968	1.0000	1.0000
2.8350	0.0004	0.0000	0.0000	0.9971	1.0000	1.0000
2.8450	0.0003	0.0000	0.0000	0.9975	1.0000	1.0000
2.8550	0.0003	0.0000	0.0000	0.9977	1.0000	1.0000
2.8650	0.0003	0.0000	0.0000	0.9980	1.0000	1.0000
2.8750	0.0002	0.0000	0.0000	0.9982	1.0000	1.0000
2.8850	0.0002	0.0000	0.0000	0.9984	1.0000	1.0000
2.8950	0.0002	0.0000	0.0000	0.9986	1.0000	1.0000
2.9050	0.0002	0.0000	0.0000	0.9988	1.0000	1.0000
2.9150	0.0001	0.0000	0.0000	0.9990	1.0000	1.0000
2.9250	0.0001	0.0000	0.0000	0.9991	1.0000	1.0000
2.9350	0.0001	0.0000	0.0000	0.9992	1.0000	1.0000
2.9450	0.0001	0.0000	0.0000	0.9993	1.0000	1.0000
2.9550	0.0001	0.0000	0.0000	0.9995	1.0000	1.0000
2.9650	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.9750	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.9850	0.0001	0.0000	0.0000	0.9997	1.0000	1.0000
2.9950	0.0001	0.0000	0.0000	0.9998	1.0000	1.0000


==> Data/a100_rate_vals_100e5.txt <==
time	val_1   val_2   val_3
1.0000	1.8650	1.1740	1.1854
2.0000	0.5493	0.3249	0.3015
3.0000	2.4176	1.5496	1.4500
4.0000	1.9942	1.5880	2.0173
5.0000	1.1711	1.7967	0.8681
6.0000	2.4066	0.3335	1.2327
7.0000	0.9011	1.3843	1.0298
8.0000	0.0000	1.9863	1.3648
9.0000	1.8824	1.1285	1.8848
10.0000	2.2412	1.0845	0.9678
11.0000	2.4810	0.0418	0.7328
12.0000	0.4029	1.2827	1.5916
13.0000	1.5943	1.4327	1.6902
14.0000	1.5989	0.2865	1.5407
15.0000	0.0960	1.3120	1.2468
16.0000	2.3398	1.0527	2.1837
17.0000	2.2230	0.9841	0.5806
18.0000	1.9169	1.2333	1.6271
19.0000	1.0813	1.8209	0.8157
20.0000	1.6166	1.4079	1.2951
21.0000	2.3126	1.0903	0.0000
22.0000	1.9272	0.6443	1.1187
23.0000	1.3724	1.5385	1.1755
24.0000	1.8403	1.1408	0.7707
25.0000	1.4176	1.2962	1.4825
26.0000	1.8847	0.4648	1.9427
27.0000	0.6242	1.0626	0.0000
28.0000	0.0000	0.0673	1.9779
29.0000	1.5804	0.9540	0.5266
30.0000	2.5255	1.8045	1.7785
31.0000	1.7615	0.8368	1.9759
32.0000	1.9646	0.2953	0.6914
33.0000	0.0000	0.4905	2.3561
34.0000	0.7798	1.1259	1.2376
35.0000	1.6120	0.2663	1.0823
36.0000	1.6738	1.5141	1.7364
37.0000	2.0678	1.3597	1.8874
38.0000	1.5475	1.4785	0.9804
39.0000	0.9496	0.5427	1.0974
40.0000	2.3844	1.4982	1.6942
41.0000	1.5828	0.6760	1.9672
42.0000	1.0243	0.0000	1.0258
43.0000	2.2649	0.6456	1.3183
44.0000	1.2883	1.3382	1.0139
45.0000	1.8824	0.0000	1.2709
46.0000	2.3034	1.8604	1.7398
47.0000	2.3143	1.0462	1.6496
48.0000	2.3340	1.1884	2.1254
49.0000	2.3205	2.1966	1.7142
50.0000	1.8641	0.9316	2.0875
51.0000	2.0620	0.7590	1.7195
52.0000	1.3917	1.5486	1.5658
53.0000	2.0270	1.6568	0.4993
54.0000	1.9106	0.3708	1.9463
55.0000	2.5391	1.3883	0.2702
56.0000	1.9142	1.4807	0.8817
57.0000	1.4485	1.3340	1.3279
58.0000	2.3028	0.5283	0.7587
59.0000	2.4916	1.7865	0.0000
60.0000	1.2188	0.9253	1.1114
61.0000	1.8333	0.2361	0.8917
62.0000	0.8734	0.5062	1.2467
63.0000	2.0217	1.5367	1.4319
64.0000	1.2964	0.8665	1.7250
65.0000	1.6911	0.0000	1.9507
66.0000	0.4634	0.0000	1.4362
67.0000	1.5830	1.3922	1.2361
68.0000	1.0421	2.2219	0.9150
69.0000	1.4908	0.6835	1.2906
70.0000	1.9309	0.0000	0.7363
71.0000	1.4820	1.0594	1.9551
72.0000	2.0831	2.0041	1.8792
73.0000	1.4315	1.1474	1.0442
74.0000	1.4790	0.6898	1.0615
75.0000	1.1395	1.5851	1.4540
76.0000	2.0873	1.2134	1.0267
77.0000	2.1914	1.7085	1.5385
78.0000	2.3740	0.7197	0.8053
79.0000	0.8305	1.5314	1.8131
80.0000	1.5093	1.5383	1.2372
81.0000	1.4963	1.0383	1.9671
82.0000	0.7587	1.5049	1.5602
83.0000	2.1468	0.4129	1.3039
84.0000	1.8018	1.9250	0.0000
85.0000	2.2327	1.0798	1.0593
86.0000	2.2091	0.5142	0.0901
87.0000	2.0225	1.0782	1.1547
88.0000	1.0283	1.6937	0.8777
89.0000	0.6797	0.9015	1.1342
90.0000	2.6130	0.9722	1.8323
91.0000	0.8044	1.5660	2.1465
92.0000	1.9592	1.1365	1.2984
93.0000	0.9776	1.6680	0.6503
94.0000	0.8528	1.3509	1.6354
95.0000	2.0506	1.7091	1.9369
96.0000	1.1517	1.0629	1.7090
97.0000	2.2254	1.7087	1.7797
98.0000	2.3621	1.5058	0.0000
99.0000	1.2580	0.5688	1.0467
100.0000	1.9619	1.1272	1.5619
101.0000	2.3598	1.6524	1.2566
102.0000	1.9973	1.6182	1.8596
103.0000	1.1444	1.2554	1.7075
104.0000	2.5762	0.5429	1.6840
105.0000	1.2865	0.9685	2.1201
106.0000	1.0243	1.2532	1.3375
107.0000	1.5849	1.3046	1.4478
108.0000	1.7596	1.6178	0.0000
109.0000	0.0000	1.6100	1.8742
110.0000	1.4287	1.1663	1.3827
111.0000	1.6143	0.0000	1.9107
112.0000	1.5090	0.6835	1.4887
113.0000	1.5641	1.1441	0.4377
114.0000	0.2087	0.5709	0.0000
115.0000	0.9893	1.6340	1.8636
116.0000	1.6349	0.9123	0.5368
117.0000	2.1385	0.8179	1.6598
118.0000	1.7026	0.5127	2.1246
119.0000	1.7385	0.9698	1.0436
120.0000	0.1125	0.3861	1.7465
121.0000	0.6540	1.4632	1.6359
122.0000	2.2930	1.3696	2.0999
123.0000	0.3346	1.2242	1.5380
124.0000	1.6352	0.0437	1.0111
125.0000	1.5785	1.5236	1.4857
126.0000	1.9524	1.2382	1.8193
127.0000	1.8077	1.3783	1.5095
128.0000	1.8209	1.0961	1.9179
129.0000	0.7444	1.6928	2.0161
130.0000	2.3974	0.2825	2.2846
131.0000	1.3289	1.2756	0.5957
132.0000	2.4003	0.5194	1.3316
133.0000	1.8473	0.0000	0.2606
134.0000	2.1647	1.5094	1.5661
135.0000	0.2142	1.0530	1.0268
136.0000	1.3215	0.2445	1.1395
137.0000	2.2126	1.2720	1.0828
138.0000	1.2124	0.8540	0.8926
139.0000	2.2735	1.0453	0.6028
140.0000	0.3030	0.0000	1.5559
141.0000	1.3256	0.8793	0.2531
142.0000	0.8121	1.6125	0.0000
143.0000	1.7192	1.0427	0.3668
144.0000	1.6672	1.8575	0.9529
145.0000	2.4704	0.4527	1.7215
146.0000	1.0604	1.5033	1.0163
147.0000	2.0321	0.4492	0.2834
148.0000	1.4579	0.7017	1.1619
149.0000	1.6910	1.6271	1.9286
150.0000	2.3067	1.5822	1.6649
151.0000	1.8750	2.3050	0.0000
152.0000	1.7723	1.2289	0.0000
153.0000	2.4230	1.3886	1.6433
154.0000	2.0806	1.7619	0.3406
155.0000	2.3800	1.0226	2.1737
156.0000	1.0558	0.4188	1.1537
157.0000	1.7766	0.7595	1.7504
158.0000	2.0687	1.8502	1.6345
159.0000	0.7934	0.0000	1.0153
160.0000	1.4092	0.9370	0.5891
161.0000	2.3661	0.4906	1.5981
162.0000	1.7984	1.1112	1.4441
163.0000	1.6229	1.5772	1.6060
164.0000	2.1658	0.8844	1.2760
165.0000	1.8299	1.7885	0.5354
166.0000	1.9085	1.4241	1.3723
167.0000	1.4630	1.2300	1.9921
168.0000	1.7013	0.7487	1.7421
169.0000	1.8433	0.3981	1.8857
170.0000	2.2090	0.9652	1.4467
171.0000	1.8662	1.2640	1.6549
172.0000	2.2482	1.1853	2.0745
173.0000	1.4740	1.3149	1.7759
174.0000	2.0693	1.1316	1.6569
175.0000	0.6919	0.0000	1.4192
176.0000	2.3248	1.6654	0.2423
177.0000	2.1609	1.0300	1.9822
178.0000	2.0228	1.4008	0.3202
179.0000	1.9046	0.6221	0.0000
180.0000	2.4731	0.5350	1.3384
181.0000	1.3931	1.6259	2.2723
182.0000	0.3928	1.3264	1.4968
183.0000	1.5892	0.9966	1.0669
184.0000	1.5635	1.6026	2.3157
185.0000	2.2810	0.4417	1.1833
186.0000	1.2689	0.9839	1.5925
187.0000	1.5902	1.5987	1.0770
188.0000	1.3067	1.1443	0.5500
189.0000	1.3246	1.7395	1.5033
190.0000	1.9568	1.3028	0.7504
191.0000	2.1811	1.0831	2.0915
192.0000	2.1270	0.6335	1.4129
193.0000	2.2733	1.2763	0.8166
194.0000	1.9252	0.0000	2.2573
195.0000	1.5725	1.6262	1.7453
196.0000	2.4835	1.7044	1.6735
197.0000	1.7705	0.4235	1.5305
198.0000	0.9888	1.4911	1.3535
199.0000	0.8666	0.5552	1.4524
200.0000	0.0000	1.6767	0.7227


==> Data/a53_hist_outage_100e5.txt <==
rate	hist_1	hist_2	hist_3  out_1   out_2   out_3
0.0050	0.0048	0.0191	0.0108	0.0047	0.0189	0.0107
0.0150	0.0001	0.0004	0.0002	0.0048	0.0192	0.0109
0.0250	0.0001	0.0004	0.0002	0.0049	0.0196	0.0111
0.0350	0.0001	0.0004	0.0002	0.0051	0.0200	0.0114
0.0450	0.0001	0.0004	0.0002	0.0052	0.0204	0.0116
0.0550	0.0001	0.0004	0.0002	0.0053	0.0208	0.0118
0.0650	0.0001	0.0004	0.0002	0.0054	0.0213	0.0120
0.0750	0.0001	0.0004	0.0002	0.0055	0.0217	0.0123
0.0850	0.0001	0.0004	0.0003	0.0056	0.0221	0.0125
0.0950	0.0001	0.0004	0.0003	0.0057	0.0226	0.0128
0.1050	0.0001	0.0005	0.0003	0.0058	0.0230	0.0130
0.1150	0.0001	0.0005	0.0003	0.0059	0.0235	0.0133
0.1250	0.0001	0.0005	0.0003	0.0060	0.0239	0.0136
0.1350	0.0001	0.0005	0.0003	0.0062	0.0244	0.0138
0.1450	0.0001	0.0005	0.0003	0.0063	0.0249	0.0141
0.1550	0.0001	0.0005	0.0003	0.0064	0.0254	0.0144
0.1650	0.0001	0.0005	0.0003	0.0065	0.0259	0.0147
0.1750	0.0001	0.0005	0.0003	0.0067	0.0264	0.0150
0.1850	0.0001	0.0005	0.0003	0.0068	0.0269	0.0153
0.1950	0.0001	0.0005	0.0003	0.0070	0.0275	0.0156
0.2050	0.0001	0.0005	0.0003	0.0071	0.0280	0.0159
0.2150	0.0001	0.0005	0.0003	0.0072	0.0286	0.0162
0.2250	0.0001	0.0006	0.0003	0.0074	0.0291	0.0166
0.2350	0.0002	0.0006	0.0003	0.0075	0.0297	0.0169
0.2450	0.0002	0.0006	0.0003	0.0077	0.0303	0.0172
0.2550	0.0002	0.0006	0.0003	0.0079	0.0309	0.0176
0.2650	0.0002	0.0006	0.0004	0.0080	0.0315	0.0179
0.2750	0.0002	0.0006	0.0004	0.0082	0.0322	0.0183
0.2850	0.0002	0.0006	0.0004	0.0083	0.0328	0.0186
0.2950	0.0002	0.0007	0.0004	0.0085	0.0335	0.0190
0.3050	0.0002	0.0007	0.0004	0.0087	0.0341	0.0194
0.3150	0.0002	0.0007	0.0004	0.0089	0.0348	0.0198
0.3250	0.0002	0.0007	0.0004	0.0090	0.0355	0.0202
0.3350	0.0002	0.0007	0.0004	0.0092	0.0362	0.0206
0.3450	0.0002	0.0007	0.0004	0.0094	0.0369	0.0210
0.3550	0.0002	0.0007	0.0004	0.0096	0.0376	0.0214
0.3650	0.0002	0.0008	0.0004	0.0098	0.0384	0.0218
0.3750	0.0002	0.0008	0.0004	0.0100	0.0391	0.0223
0.3850	0.0002	0.0008	0.0005	0.0102	0.0399	0.0227
0.3950	0.0002	0.0008	0.0005	0.0104	0.0407	0.0232
0.4050	0.0002	0.0008	0.0005	0.0106	0.0416	0.0236
0.4150	0.0002	0.0008	0.0005	0.0108	0.0424	0.0241
0.4250	0.0002	0.0008	0.0005	0.0110	0.0432	0.0246
0.4350	0.0002	0.0009	0.0005	0.0112	0.0441	0.0251
0.4450	0.0002	0.0009	0.0005	0.0115	0.0449	0.0256
0.4550	0.0002	0.0009	0.0005	0.0117	0.0458	0.0261
0.4650	0.0002	0.0009	0.0005	0.0119	0.0467	0.0266
0.4750	0.0002	0.0009	0.0005	0.0122	0.0477	0.0271
0.4850	0.0002	0.0010	0.0006	0.0124	0.0486	0.0277
0.4950	0.0003	0.0010	0.0006	0.0127	0.0496	0.0282
0.5050	0.0003	0.0010	0.0006	0.0129	0.0506	0.0288
0.5150	0.0003	0.0010	0.0006	0.0132	0.0515	0.0294
0.5250	0.0003	0.0010	0.0006	0.0134	0.0526	0.0300
0.5350	0.0003	0.0011	0.0006	0.0137	0.0536	0.0306
0.5450	0.0003	0.0011	0.0006	0.0140	0.0547	0.0312
0.5550	0.0003	0.0011	0.0006	0.0142	0.0557	0.0318
0.5650	0.0003	0.0011	0.0006	0.0145	0.0568	0.0324
0.5750	0.0003	0.0011	0.0007	0.0148	0.0579	0.0331
0.5850	0.0003	0.0012	0.0007	0.0151	0.0591	0.0337
0.5950	0.0003	0.0022	0.0007	0.0154	0.0606	0.0344
0.6050	0.0003	0.0033	0.0007	0.0157	0.0634	0.0351
0.6150	0.0003	0.0051	0.0007	0.0161	0.0676	0.0358
0.6250	0.0003	0.0104	0.0007	0.0164	0.0744	0.0365
0.6350	0.0003	0.0151	0.0007	0.0167	0.0869	0.0372
0.6450	0.0003	0.0301	0.0007	0.0170	0.1079	0.0380
0.6550	0.0004	0.0503	0.0008	0.0174	0.1505	0.0387
0.6650	0.0004	0.0769	0.0008	0.0177	0.2108	0.0395
0.6750	0.0004	0.1057	0.0008	0.0181	0.3030	0.0402
0.6850	0.0004	0.1267	0.0008	0.0185	0.4211	0.0410
0.6950	0.0004	0.1422	0.0008	0.0188	0.5544	0.0418
0.7050	0.0004	0.1370	0.0008	0.0192	0.6975	0.0426
0.7150	0.0004	0.1030	0.0008	0.0196	0.8226	0.0435
0.7250	0.0004	0.0638	0.0009	0.0200	0.9037	0.0443
0.7350	0.0004	0.0378	0.0009	0.0204	0.9524	0.0452
0.7450	0.0004	0.0167	0.0009	0.0208	0.9800	0.0461
0.7550	0.0004	0.0075	0.0009	0.0212	0.9905	0.0470
0.7650	0.0004	0.0036	0.0009	0.0216	0.9957	0.0479
0.7750	0.0004	0.0016	0.0010	0.0221	0.9981	0.0489
0.7850	0.0004	0.0010	0.0010	0.0225	0.9993	0.0498
0.7950	0.0005	0.0002	0.0010	0.0229	1.0000	0.0508
0.8050	0.0005	0.0000	0.0010	0.0234	1.0000	0.0518
0.8150	0.0005	0.0000	0.0010	0.0239	1.0000	0.0528
0.8250	0.0005	0.0000	0.0010	0.0243	1.0000	0.0539
0.8350	0.0005	0.0000	0.0011	0.0248	1.0000	0.0549
0.8450	0.0005	0.0000	0.0011	0.0253	1.0000	0.0560
0.8550	0.0005	0.0000	0.0011	0.0258	1.0000	0.0571
0.8650	0.0005	0.0000	0.0011	0.0263	1.0000	0.0582
0.8750	0.0005	0.0000	0.0011	0.0269	1.0000	0.0594
0.8850	0.0005	0.0000	0.0012	0.0274	1.0000	0.0605
0.8950	0.0006	0.0000	0.0012	0.0280	1.0000	0.0617
0.9050	0.0006	0.0000	0.0012	0.0285	1.0000	0.0629
0.9150	0.0006	0.0000	0.0012	0.0291	1.0000	0.0641
0.9250	0.0006	0.0000	0.0013	0.0297	1.0000	0.0654
0.9350	0.0006	0.0000	0.0013	0.0302	1.0000	0.0667
0.9450	0.0006	0.0000	0.0013	0.0308	1.0000	0.0680
0.9550	0.0006	0.0000	0.0013	0.0315	1.0000	0.0693
0.9650	0.0006	0.0000	0.0013	0.0321	1.0000	0.0706
0.9750	0.0006	0.0000	0.0014	0.0327	1.0000	0.0720
0.9850	0.0007	0.0000	0.0014	0.0334	1.0000	0.0734
0.9950	0.0007	0.0000	0.0015	0.0340	1.0000	0.0748
1.0050	0.0007	0.0000	0.0015	0.0347	1.0000	0.0763
1.0150	0.0007	0.0000	0.0015	0.0354	1.0000	0.0777
1.0250	0.0007	0.0000	0.0015	0.0361	1.0000	0.0792
1.0350	0.0007	0.0000	0.0015	0.0368	1.0000	0.0808
1.0450	0.0007	0.0000	0.0016	0.0375	1.0000	0.0823
1.0550	0.0008	0.0000	0.0016	0.0383	1.0000	0.0839
1.0650	0.0007	0.0000	0.0016	0.0390	1.0000	0.0855
1.0750	0.0008	0.0000	0.0017	0.0398	1.0000	0.0871
1.0850	0.0008	0.0000	0.0017	0.0406	1.0000	0.0888
1.0950	0.0008	0.0000	0.0017	0.0414	1.0000	0.0905
1.1050	0.0008	0.0000	0.0018	0.0422	1.0000	0.0923
1.1150	0.0009	0.0000	0.0018	0.0430	1.0000	0.0940
1.1250	0.0009	0.0000	0.0019	0.0439	1.0000	0.0959
1.1350	0.0009	0.0000	0.0019	0.0448	1.0000	0.0977
1.1450	0.0009	0.0000	0.0022	0.0457	1.0000	0.0996
1.1550	0.0009	0.0000	0.0043	0.0466	1.0000	0.1027
1.1650	0.0009	0.0000	0.0076	0.0475	1.0000	0.1087
1.1750	0.0009	0.0000	0.0140	0.0484	1.0000	0.1186
1.1850	0.0010	0.0000	0.0319	0.0494	1.0000	0.1403
1.1950	0.0010	0.0000	0.0590	0.0504	1.0000	0.1836
1.2050	0.0010	0.0000	0.1099	0.0514	1.0000	0.2665
1.2150	0.0010	0.0000	0.1585	0.0524	1.0000	0.4011
1.2250	0.0010	0.0000	0.1681	0.0534	1.0000	0.5719
1.2350	0.0011	0.0000	0.1501	0.0544	1.0000	0.7336
1.2450	0.0011	0.0000	0.1085	0.0555	1.0000	0.8669
1.2550	0.0011	0.0000	0.0520	0.0566	1.0000	0.9450
1.2650	0.0011	0.0000	0.0231	0.0577	1.0000	0.9785
1.2750	0.0011	0.0000	0.0095	0.0588	1.0000	0.9937
1.2850	0.0012	0.0000	0.0023	0.0599	1.0000	0.9991
1.2950	0.0012	0.0000	0.0004	0.0611	1.0000	0.9999
1.3050	0.0012	0.0000	0.0000	0.0623	1.0000	1.0000
1.3150	0.0012	0.0000	0.0000	0.0635	1.0000	1.0000
1.3250	0.0013	0.0000	0.0000	0.0647	1.0000	1.0000
1.3350	0.0012	0.0000	0.0000	0.0660	1.0000	1.0000
1.3450	0.0013	0.0000	0.0000	0.0673	1.0000	1.0000
1.3550	0.0013	0.0000	0.0000	0.0686	1.0000	1.0000
1.3650	0.0013	0.0000	0.0000	0.0699	1.0000	1.0000
1.3750	0.0014	0.0000	0.0000	0.0713	1.0000	1.0000
1.3850	0.0014	0.0000	0.0000	0.0726	1.0000	1.0000
1.3950	0.0014	0.0000	0.0000	0.0741	1.0000	1.0000
1.4050	0.0014	0.0000	0.0000	0.0755	1.0000	1.0000
1.4150	0.0015	0.0000	0.0000	0.0770	1.0000	1.0000
1.4250	0.0015	0.0000	0.0000	0.0784	1.0000	1.0000
1.4350	0.0015	0.0000	0.0000	0.0800	1.0000	1.0000
1.4450	0.0015	0.0000	0.0000	0.0815	1.0000	1.0000
1.4550	0.0016	0.0000	0.0000	0.0831	1.0000	1.0000
1.4650	0.0016	0.0000	0.0000	0.0846	1.0000	1.0000
1.4750	0.0016	0.0000	0.0000	0.0863	1.0000	1.0000
1.4850	0.0017	0.0000	0.0000	0.0880	1.0000	1.0000
1.4950	0.0017	0.0000	0.0000	0.0897	1.0000	1.0000
1.5050	0.0018	0.0000	0.0000	0.0914	1.0000	1.0000
1.5150	0.0018	0.0000	0.0000	0.0932	1.0000	1.0000
1.5250	0.0018	0.0000	0.0000	0.0950	1.0000	1.0000
1.5350	0.0018	0.0000	0.0000	0.0968	1.0000	1.0000
1.5450	0.0019	0.0000	0.0000	0.0986	1.0000	1.0000
1.5550	0.0019	0.0000	0.0000	0.1005	1.0000	1.0000
1.5650	0.0019	0.0000	0.0000	0.1024	1.0000	1.0000
1.5750	0.0020	0.0000	0.0000	0.1044	1.0000	1.0000
1.5850	0.0020	0.0000	0.0000	0.1064	1.0000	1.0000
1.5950	0.0020	0.0000	0.0000	0.1084	1.0000	1.0000
1.6050	0.0021	0.0000	0.0000	0.1105	1.0000	1.0000
1.6150	0.0021	0.0000	0.0000	0.1126	1.0000	1.0000
1.6250	0.0021	0.0000	0.0000	0.1147	1.0000	1.0000
1.6350	0.0022	0.0000	0.0000	0.1169	1.0000	1.0000
1.6450	0.0022	0.0000	0.0000	0.1191	1.0000	1.0000
1.6550	0.0023	0.0000	0.0000	0.1213	1.0000	1.0000
1.6650	0.0023	0.0000	0.0000	0.1236	1.0000	1.0000
1.6750	0.0024	0.0000	0.0000	0.1259	1.0000	1.0000
1.6850	0.0024	0.0000	0.0000	0.1283	1.0000	1.0000
1.6950	0.0025	0.0000	0.0000	0.1307	1.0000	1.0000
1.7050	0.0025	0.0000	0.0000	0.1332	1.0000	1.0000
1.7150	0.0026	0.0000	0.0000	0.1357	1.0000	1.0000
1.7250	0.0026	0.0000	0.0000	0.1383	1.0000	1.0000
1.7350	0.0026	0.0000	0.0000	0.1409	1.0000	1.0000
1.7450	0.0030	0.0000	0.0000	0.1435	1.0000	1.0000
1.7550	0.0062	0.0000	0.0000	0.1476	1.0000	1.0000
1.7650	0.0151	0.0000	0.0000	0.1571	1.0000	1.0000
1.7750	0.0380	0.0000	0.0000	0.1794	1.0000	1.0000
1.7850	0.0919	0.0000	0.0000	0.2426	1.0000	1.0000
1.7950	0.1509	0.0000	0.0000	0.3642	1.0000	1.0000
1.8050	0.1782	0.0000	0.0000	0.5353	1.0000	1.0000
1.8150	0.1634	0.0000	0.0000	0.7122	1.0000	1.0000
1.8250	0.1093	0.0000	0.0000	0.8489	1.0000	1.0000
1.8350	0.0657	0.0000	0.0000	0.9365	1.0000	1.0000
1.8450	0.0273	0.0000	0.0000	0.9814	1.0000	1.0000
1.8550	0.0079	0.0000	0.0000	0.9964	1.0000	1.0000
1.8650	0.0009	0.0000	0.0000	0.9997	1.0000	1.0000
1.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000


==> Data/a53_rate_vals_100e5.txt <==
time	val_1   val_2   val_3
1.0000	1.8248	0.6852	1.2280
2.0000	1.2473	0.6855	0.9995
3.0000	1.8249	0.6852	1.2274
4.0000	1.8252	0.6856	1.2277
5.0000	1.8249	0.6859	1.2280
6.0000	1.8246	0.6862	1.2277
7.0000	1.5970	0.6859	1.2281
8.0000	0.0000	0.6863	1.2278
9.0000	1.8243	0.6866	1.2281
10.0000	1.8241	0.6863	1.2285
11.0000	1.8244	0.6860	1.2282
12.0000	1.1104	0.6857	1.2279
13.0000	1.8244	0.6861	1.2282
14.0000	1.8248	0.6864	1.2285
15.0000	0.7979	0.6861	1.2282
16.0000	1.8248	0.6864	1.2279
17.0000	1.8251	0.6861	1.2283
18.0000	1.8248	0.6858	1.2280
19.0000	1.7831	0.6862	1.2283
20.0000	1.8242	0.6865	1.2280
21.0000	1.8246	0.6862	0.0000
22.0000	1.8249	0.6859	1.2281
23.0000	1.8246	0.6856	1.2278
24.0000	1.8243	0.6859	1.2281
25.0000	1.8246	0.6857	1.2278
26.0000	1.8244	0.6860	1.2281
27.0000	1.3331	0.6857	0.6893
28.0000	0.0000	0.6860	1.2282
29.0000	1.8241	0.6857	1.2244
30.0000	1.8238	0.6861	1.2282
31.0000	1.8241	0.6864	1.2285
32.0000	1.8238	0.6861	1.2289
33.0000	0.0000	0.6858	1.2286
34.0000	1.4761	0.6861	1.2289
35.0000	1.8236	0.6865	1.2286
36.0000	1.8239	0.6862	1.2283
37.0000	1.8242	0.6865	1.2286
38.0000	1.8246	0.6862	1.2290
39.0000	1.6533	0.6865	1.2287
40.0000	1.8240	0.6863	1.2290
41.0000	1.8243	0.6866	1.2294
42.0000	1.7276	0.1141	1.2297
43.0000	1.8237	0.6860	1.2294
44.0000	1.8241	0.6857	1.2297
45.0000	1.8238	0.4049	1.2294
46.0000	1.8241	0.6857	1.2298
47.0000	1.8244	0.6861	1.2301
48.0000	1.8248	0.6858	1.2298
49.0000	1.8251	0.6861	1.2301
50.0000	1.8248	0.6864	1.2298
51.0000	1.8245	0.6861	1.2302
52.0000	1.8248	0.6858	1.2299
53.0000	1.8245	0.6862	1.2296
54.0000	1.8249	0.6865	1.2293
55.0000	1.8246	0.6862	1.0145
56.0000	1.8249	0.6866	1.2293
57.0000	1.8246	0.6869	1.2297
58.0000	1.8243	0.6866	1.2300
59.0000	1.8247	0.6863	0.6432
60.0000	1.8250	0.6866	1.2294
61.0000	1.8247	0.6863	1.2297
62.0000	1.6135	0.6860	1.2294
63.0000	1.8247	0.6864	1.2298
64.0000	1.8251	0.6867	1.2301
65.0000	1.8248	0.0657	1.2304
66.0000	1.1917	0.2625	1.2308
67.0000	1.8248	0.6858	1.2305
68.0000	1.7621	0.6862	1.2302
69.0000	1.8248	0.6865	1.2299
70.0000	1.8252	0.5491	1.2302
71.0000	1.8255	0.6859	1.2299
72.0000	1.8252	0.6862	1.2303
73.0000	1.8256	0.6866	1.2300
74.0000	1.8253	0.6863	1.2297
75.0000	1.8256	0.6860	1.2300
76.0000	1.8253	0.6863	1.2303
77.0000	1.8256	0.6860	1.2300
78.0000	1.8260	0.6863	1.2304
79.0000	1.5512	0.6860	1.2301
80.0000	1.8260	0.6864	1.2304
81.0000	1.8263	0.6867	1.2301
82.0000	1.4798	0.6864	1.2304
83.0000	1.8257	0.6867	1.2301
84.0000	1.8261	0.6865	0.6100
85.0000	1.8258	0.6868	1.2296
86.0000	1.8261	0.6865	0.8112
87.0000	1.8258	0.6862	1.2296
88.0000	1.7461	0.6865	1.2299
89.0000	1.4007	0.6869	1.2296
90.0000	1.8249	0.6866	1.2300
91.0000	1.5111	0.6869	1.2303
92.0000	1.8250	0.6872	1.2306
93.0000	1.6952	0.6869	1.2303
94.0000	1.5746	0.6873	1.2300
95.0000	1.8247	0.6870	1.2304
96.0000	1.8250	0.6873	1.2307
97.0000	1.8247	0.6870	1.2304
98.0000	1.8251	0.6873	0.4558
99.0000	1.8254	0.6871	1.2304
100.0000	1.8251	0.6868	1.2302
101.0000	1.8255	0.6871	1.2305
102.0000	1.8258	0.6874	1.2302
103.0000	1.8255	0.6871	1.2305
104.0000	1.8252	0.6868	1.2302
105.0000	1.8255	0.6865	1.2299
106.0000	1.7749	0.6869	1.2303
107.0000	1.8249	0.6872	1.2300
108.0000	1.8253	0.6875	0.6652
109.0000	0.0000	0.6879	1.2300
110.0000	1.8253	0.6876	1.2303
111.0000	1.8250	0.0000	1.2300
112.0000	1.8253	0.6870	1.2304
113.0000	1.8251	0.6867	1.1953
114.0000	0.9651	0.6870	0.6865
115.0000	1.7373	0.6867	1.2295
116.0000	1.8248	0.6871	1.2298
117.0000	1.8251	0.6868	1.2295
118.0000	1.8255	0.6865	1.2299
119.0000	1.8252	0.6862	1.2302
120.0000	0.8426	0.6865	1.2299
121.0000	1.3837	0.6862	1.2302
122.0000	1.8249	0.6865	1.2299
123.0000	1.0550	0.6862	1.2303
124.0000	1.8249	0.6859	1.2300
125.0000	1.8253	0.6857	1.2297
126.0000	1.8250	0.6860	1.2300
127.0000	1.8253	0.6857	1.2303
128.0000	1.8250	0.6860	1.2301
129.0000	1.4800	0.6857	1.2304
130.0000	1.8251	0.6861	1.2307
131.0000	1.8254	0.6858	1.2311
132.0000	1.8251	0.6861	1.2308
133.0000	1.8254	0.5660	0.9994
134.0000	1.8251	0.6855	1.2308
135.0000	0.9407	0.6858	1.2311
136.0000	1.8252	0.6855	1.2308
137.0000	1.8249	0.6853	1.2312
138.0000	1.8252	0.6856	1.2309
139.0000	1.8249	0.6853	1.2306
140.0000	1.0164	0.4551	1.2303
141.0000	1.8249	0.6853	0.9648
142.0000	1.5124	0.6857	0.3751
143.0000	1.8244	0.6860	1.0553
144.0000	1.8247	0.6857	1.2297
145.0000	1.8244	0.6860	1.2301
146.0000	1.7361	0.6857	1.2304
147.0000	1.8244	0.6861	0.9638
148.0000	1.8248	0.6858	1.2298
149.0000	1.8245	0.6861	1.2301
150.0000	1.8248	0.6864	1.2305
151.0000	1.8251	0.6861	0.3490
152.0000	1.8248	0.6865	0.0000
153.0000	1.8245	0.6862	1.2296
154.0000	1.8249	0.6865	1.0269
155.0000	1.8246	0.6868	1.2290
156.0000	1.7515	0.6866	1.2293
157.0000	1.8246	0.6863	1.2290
158.0000	1.8250	0.6866	1.2294
159.0000	1.4918	0.5174	1.2291
160.0000	1.8250	0.6866	1.2288
161.0000	1.8253	0.6870	1.2285
162.0000	1.8257	0.6867	1.2288
163.0000	1.8254	0.6870	1.2285
164.0000	1.8251	0.6873	1.2288
165.0000	1.8254	0.6870	1.2285
166.0000	1.8251	0.6874	1.2283
167.0000	1.8254	0.6871	1.2286
168.0000	1.8251	0.6868	1.2289
169.0000	1.8255	0.6865	1.2286
170.0000	1.8258	0.6862	1.2290
171.0000	1.8261	0.6865	1.2287
172.0000	1.8258	0.6869	1.2290
173.0000	1.8262	0.6866	1.2293
174.0000	1.8259	0.6869	1.2290
175.0000	1.4285	0.6644	1.2287
176.0000	1.8259	0.6863	0.9861
177.0000	1.8263	0.6866	1.2281
178.0000	1.8260	0.6863	1.0485
179.0000	1.8257	0.6867	0.2742
180.0000	1.8254	0.6864	1.2279
181.0000	1.8257	0.6861	1.2276
182.0000	1.1267	0.6864	1.2279
183.0000	1.8251	0.6861	1.2276
184.0000	1.8254	0.6858	1.2273
185.0000	1.8252	0.6862	1.2277
186.0000	1.8255	0.6859	1.2274
187.0000	1.8252	0.6862	1.2277
188.0000	1.8255	0.6865	1.2274
189.0000	1.8252	0.6862	1.2271
190.0000	1.8256	0.6866	1.2274
191.0000	1.8259	0.6863	1.2272
192.0000	1.8262	0.6860	1.2275
193.0000	1.8259	0.6857	1.2272
194.0000	1.8263	0.2407	1.2269
195.0000	1.8260	0.6857	1.2272
196.0000	1.8257	0.6861	1.2269
197.0000	1.8260	0.6864	1.2266
198.0000	1.7568	0.6861	1.2263
199.0000	1.6339	0.6864	1.2260
200.0000	0.6244	0.6861	1.2264


==> Data/data_outage_linear.txt <==
rate	a051_1	a051_2	a051_3	a052_1	a052_2	a052_3	a055_1	a055_2	a055_3	a075_1	a075_2	a075_3	a095_1	a095_2	a095_3	a099_1	a099_2	a099_3	a100_1	a100_2	a100_3
0.0500	0.0024	0.0093	0.0053	0.0039	0.0153	0.0088	0.0072	0.0279	0.0161	0.0171	0.0652	0.0377	0.0216	0.0821	0.0474	0.0222	0.0844	0.0488	0.0223	0.0850	0.0490
0.1000	0.0026	0.0102	0.0059	0.0043	0.0169	0.0098	0.0079	0.0308	0.0177	0.0188	0.0719	0.0415	0.0238	0.0904	0.0523	0.0245	0.0929	0.0538	0.0246	0.0935	0.0541
0.1500	0.0029	0.0112	0.0065	0.0048	0.0187	0.0108	0.0088	0.0341	0.0197	0.0208	0.0791	0.0457	0.0262	0.0995	0.0577	0.0270	0.1022	0.0593	0.0272	0.1028	0.0597
0.2000	0.0032	0.0124	0.0071	0.0053	0.0207	0.0119	0.0097	0.0377	0.0217	0.0229	0.0872	0.0504	0.0290	0.1094	0.0636	0.0298	0.1125	0.0654	0.0300	0.1132	0.0658
0.2500	0.0035	0.0137	0.0079	0.0058	0.0228	0.0132	0.0108	0.0416	0.0239	0.0253	0.0960	0.0556	0.0319	0.1201	0.0699	0.0328	0.1235	0.0718	0.0330	0.1243	0.0723
0.3000	0.0039	0.0151	0.0087	0.0065	0.0251	0.0145	0.0119	0.0458	0.0264	0.0279	0.1055	0.0613	0.0351	0.1319	0.0769	0.0362	0.1354	0.0790	0.0364	0.1362	0.0795
0.3500	0.0043	0.0227	0.0096	0.0071	0.0277	0.0160	0.0132	0.0506	0.0291	0.0308	0.1161	0.0674	0.0387	0.1446	0.0845	0.0399	0.1485	0.0869	0.0402	0.1494	0.0875
0.4000	0.0047	0.2120	0.0106	0.0079	0.0307	0.0177	0.0146	0.0557	0.0321	0.0338	0.1275	0.0742	0.0428	0.1585	0.0930	0.0440	0.1627	0.0956	0.0443	0.1637	0.0962
0.4500	0.0053	0.3966	0.0118	0.0088	0.0339	0.0197	0.0161	0.0614	0.0355	0.0373	0.1398	0.0816	0.0471	0.1736	0.1023	0.0484	0.1782	0.1051	0.0487	0.1792	0.1057
0.5000	0.0058	0.6132	0.0130	0.0097	0.0375	0.0217	0.0178	0.0676	0.0391	0.0412	0.1533	0.0897	0.0518	0.1900	0.1124	0.0533	0.1951	0.1155	0.0537	0.1962	0.1162
0.5500	0.0064	0.7062	0.0143	0.0107	0.0431	0.0238	0.0196	0.0745	0.0430	0.0454	0.1679	0.0987	0.0571	0.2079	0.1235	0.0588	0.2133	0.1269	0.0591	0.2146	0.1278
0.6000	0.0070	0.7670	0.0158	0.0118	0.3249	0.0262	0.0216	0.0821	0.0474	0.0500	0.1837	0.1086	0.0629	0.2271	0.1356	0.0646	0.2329	0.1394	0.0650	0.2342	0.1402
0.6500	0.0078	0.7915	0.0174	0.0131	0.7128	0.0289	0.0237	0.0903	0.0523	0.0551	0.2011	0.1193	0.0692	0.2476	0.1488	0.0712	0.2541	0.1527	0.0717	0.2555	0.1536
0.7000	0.0087	0.8033	0.0193	0.0145	0.8749	0.0319	0.0263	0.0995	0.0577	0.0607	0.2198	0.1309	0.0762	0.2701	0.1627	0.0783	0.2769	0.1671	0.0788	0.2784	0.1681
0.7500	0.0096	0.8253	0.0213	0.0160	0.9037	0.0353	0.0290	0.1094	0.0635	0.0667	0.2398	0.1437	0.0838	0.2939	0.1783	0.0861	0.3012	0.1830	0.0867	0.3029	0.1841
0.8000	0.0106	0.8717	0.0234	0.0177	0.9167	0.0389	0.0320	0.4241	0.0698	0.0735	0.2615	0.1574	0.0921	0.3193	0.1952	0.0947	0.3271	0.2003	0.0953	0.3289	0.2014
0.8500	0.0117	0.8930	0.0258	0.0194	0.9280	0.0428	0.0352	0.9090	0.0769	0.0809	0.2850	0.1724	0.1012	0.3466	0.2133	0.1039	0.3547	0.2189	0.1045	0.3566	0.2202
0.9000	0.0129	0.9110	0.0313	0.0214	0.9392	0.0486	0.0387	0.9595	0.0847	0.0890	0.3097	0.1887	0.1111	0.3752	0.2328	0.1141	0.3836	0.2388	0.1148	0.3855	0.2402
0.9500	0.0215	0.9323	0.0392	0.0264	0.9538	0.0571	0.0436	0.9695	0.0949	0.0978	0.3361	0.2064	0.1220	0.4052	0.2538	0.1255	0.4141	0.2600	0.1263	0.4162	0.2615
1.0000	0.0332	0.9574	0.0485	0.0334	0.9671	0.0650	0.0496	0.9794	0.1056	0.1075	0.3649	0.2260	0.1342	0.4368	0.2763	0.1378	0.4462	0.2831	0.1387	0.4485	0.2846
1.0500	0.0379	0.9837	0.0593	0.0398	0.9844	0.0742	0.0561	0.9844	0.1175	0.1186	0.3946	0.2466	0.1474	0.4702	0.3008	0.1512	0.4798	0.3081	0.1521	0.4820	0.3098
1.1000	0.0450	1.0000	0.1089	0.0482	1.0000	0.0839	0.0634	0.9897	0.1299	0.1308	0.4261	0.2690	0.1618	0.5045	0.3269	0.1661	0.5146	0.3345	0.1671	0.5168	0.3363
1.1500	0.0564	1.0000	0.4489	0.0545	1.0000	0.1328	0.0707	1.0000	0.1435	0.1439	0.4591	0.2929	0.1773	0.5400	0.3546	0.1819	0.5504	0.3628	0.1830	0.5528	0.3647
1.2000	0.0705	1.0000	0.9236	0.0607	1.0000	0.6449	0.0785	1.0000	0.1583	0.1578	0.4964	0.3186	0.1942	0.5766	0.3840	0.1992	0.5869	0.3925	0.2003	0.5893	0.3945
1.2500	0.0816	1.0000	1.0000	0.0682	1.0000	0.9868	0.0876	1.0000	0.3086	0.1731	0.9913	0.3458	0.2126	0.6131	0.4147	0.2181	0.6237	0.4236	0.2193	0.6261	0.4257
1.3000	0.1031	1.0000	1.0000	0.0757	1.0000	1.0000	0.0970	1.0000	0.9634	0.1896	0.9960	0.3747	0.2323	0.6500	0.4469	0.2383	0.6606	0.4564	0.2396	0.6630	0.4586
1.3500	0.1153	1.0000	1.0000	0.0904	1.0000	1.0000	0.1077	1.0000	1.0000	0.2075	0.9991	0.4052	0.2538	0.6869	0.4805	0.2601	0.6973	0.4901	0.2616	0.6996	0.4924
1.4000	0.1317	1.0000	1.0000	0.1027	1.0000	1.0000	0.1192	1.0000	1.0000	0.2268	1.0000	0.4370	0.2766	0.7229	0.5154	0.2833	0.7330	0.5255	0.2849	0.7354	0.5279
1.4500	0.1486	1.0000	1.0000	0.1121	1.0000	1.0000	0.1301	1.0000	1.0000	0.2477	1.0000	0.4703	0.3011	0.7582	0.5511	0.3082	0.7679	0.5613	0.3098	0.7701	0.5637
1.5000	0.1653	1.0000	1.0000	0.1292	1.0000	1.0000	0.1430	1.0000	1.0000	0.2702	1.0000	0.5050	0.3269	0.7919	0.5872	0.3345	0.8009	0.5977	0.3362	0.8029	0.6001
1.5500	0.1901	1.0000	1.0000	0.1477	1.0000	1.0000	0.1573	1.0000	1.0000	0.2943	1.0000	0.5432	0.3546	0.8236	0.6239	0.3626	0.8320	0.6343	0.3644	0.8339	0.6367
1.6000	0.2092	1.0000	1.0000	0.1619	1.0000	1.0000	0.1722	1.0000	1.0000	0.3197	1.0000	1.0000	0.3834	0.8543	0.6608	0.3919	0.8609	0.6710	0.3939	0.8626	0.6733
1.6500	0.2460	1.0000	1.0000	0.1836	1.0000	1.0000	0.1908	1.0000	1.0000	0.3468	1.0000	1.0000	0.4141	1.0000	0.6973	0.4230	0.8871	0.7074	0.4250	0.8886	0.7097
1.7000	0.2835	1.0000	1.0000	0.2069	1.0000	1.0000	0.2121	1.0000	1.0000	0.3754	1.0000	1.0000	0.4460	1.0000	0.7331	0.4553	0.9105	0.7428	0.4574	0.9117	0.7451
1.7500	0.3007	1.0000	1.0000	0.2586	1.0000	1.0000	0.2340	1.0000	1.0000	0.4057	1.0000	1.0000	0.4793	1.0000	0.7680	0.4888	0.9315	0.7773	0.4910	0.9322	0.7795
1.8000	0.4602	1.0000	1.0000	0.5460	1.0000	1.0000	0.4111	1.0000	1.0000	0.4374	1.0000	1.0000	0.5137	1.0000	0.8013	0.5237	0.9492	0.8100	0.5258	0.9492	0.8120
1.8500	0.7742	1.0000	1.0000	0.9858	1.0000	1.0000	0.9936	1.0000	1.0000	0.4703	1.0000	1.0000	0.5492	1.0000	0.8327	0.5594	0.9947	0.8407	0.5617	0.9633	0.8425
1.9000	0.9903	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5043	1.0000	1.0000	0.5855	1.0000	0.8624	0.5959	1.0000	0.8688	0.5983	0.9745	0.8704
1.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5399	1.0000	1.0000	0.6222	1.0000	0.9615	0.6326	1.0000	0.8941	0.6350	0.9832	0.8955
2.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5771	1.0000	1.0000	0.6588	1.0000	1.0000	0.6689	1.0000	0.9168	0.6712	0.9896	0.9178
2.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9344	1.0000	1.0000	0.6951	1.0000	1.0000	0.7053	1.0000	0.9363	0.7076	0.9942	0.9371
2.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7308	1.0000	1.0000	0.7407	1.0000	0.9529	0.7428	0.9975	0.9533
2.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7652	1.0000	1.0000	0.7745	1.0000	0.9673	0.7766	0.9997	0.9664
2.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7983	1.0000	1.0000	0.8073	1.0000	1.0000	0.8093	1.0000	0.9768
2.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8300	1.0000	1.0000	0.8384	1.0000	1.0000	0.8402	1.0000	0.9846
2.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8593	1.0000	1.0000	0.8666	1.0000	1.0000	0.8682	1.0000	0.9905
2.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8862	1.0000	1.0000	0.8922	1.0000	1.0000	0.8936	1.0000	0.9945
2.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9857	1.0000	1.0000	0.9150	1.0000	1.0000	0.9162	1.0000	0.9974
2.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9346	1.0000	1.0000	0.9356	1.0000	0.9993
2.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9512	1.0000	1.0000	0.9520	1.0000	1.0000
2.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9648	1.0000	1.0000	0.9652	1.0000	1.0000
2.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9782	1.0000	1.0000	0.9757	1.0000	1.0000
2.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9838	1.0000	1.0000
2.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9896	1.0000	1.0000
2.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9938	1.0000	1.0000
2.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9967	1.0000	1.0000
2.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	1.0000	1.0000
2.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	1.0000	1.0000
2.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data/rate_hist_out_pf_051.txt <==
rate    hist1   hist2   hist3   out1    out2    out3
0.0050	0.0038	0.0059	0.0050	0.0037	0.0059	0.0050
0.0150	0.0001	0.0001	0.0001	0.0038	0.0060	0.0051
0.0250	0.0001	0.0001	0.0001	0.0039	0.0061	0.0052
0.0350	0.0001	0.0001	0.0001	0.0040	0.0062	0.0053
0.0450	0.0001	0.0001	0.0001	0.0040	0.0063	0.0054
0.0550	0.0001	0.0001	0.0001	0.0041	0.0065	0.0055
0.0650	0.0001	0.0001	0.0001	0.0042	0.0066	0.0056
0.0750	0.0001	0.0001	0.0001	0.0043	0.0067	0.0057
0.0850	0.0001	0.0001	0.0001	0.0044	0.0069	0.0058
0.0950	0.0001	0.0001	0.0001	0.0045	0.0070	0.0060
0.1050	0.0001	0.0001	0.0001	0.0046	0.0071	0.0061
0.1150	0.0001	0.0001	0.0001	0.0046	0.0073	0.0062
0.1250	0.0001	0.0001	0.0001	0.0047	0.0074	0.0063
0.1350	0.0001	0.0002	0.0001	0.0048	0.0076	0.0065
0.1450	0.0001	0.0001	0.0001	0.0049	0.0077	0.0066
0.1550	0.0001	0.0002	0.0001	0.0050	0.0079	0.0067
0.1650	0.0001	0.0002	0.0001	0.0051	0.0081	0.0069
0.1750	0.0001	0.0002	0.0001	0.0052	0.0082	0.0070
0.1850	0.0001	0.0002	0.0001	0.0053	0.0084	0.0071
0.1950	0.0001	0.0002	0.0001	0.0055	0.0085	0.0073
0.2050	0.0001	0.0002	0.0002	0.0056	0.0087	0.0074
0.2150	0.0001	0.0002	0.0002	0.0057	0.0089	0.0076
0.2250	0.0001	0.0002	0.0002	0.0058	0.0091	0.0077
0.2350	0.0001	0.0002	0.0002	0.0059	0.0093	0.0079
0.2450	0.0001	0.0002	0.0002	0.0060	0.0094	0.0081
0.2550	0.0001	0.0002	0.0002	0.0062	0.0096	0.0082
0.2650	0.0001	0.0002	0.0002	0.0063	0.0098	0.0084
0.2750	0.0001	0.0002	0.0002	0.0064	0.0100	0.0086
0.2850	0.0001	0.0002	0.0002	0.0065	0.0102	0.0087
0.2950	0.0001	0.0002	0.0002	0.0067	0.0104	0.0089
0.3050	0.0001	0.0002	0.0002	0.0068	0.0106	0.0091
0.3150	0.0001	0.0002	0.0002	0.0069	0.0108	0.0093
0.3250	0.0001	0.0002	0.0002	0.0071	0.0111	0.0094
0.3350	0.0001	0.0002	0.0002	0.0072	0.0113	0.0096
0.3450	0.0001	0.0002	0.0002	0.0074	0.0115	0.0098
0.3550	0.0002	0.0002	0.0002	0.0075	0.0118	0.0100
0.3650	0.0002	0.0002	0.0002	0.0077	0.0120	0.0102
0.3750	0.0002	0.0002	0.0002	0.0078	0.0122	0.0104
0.3850	0.0002	0.0003	0.0002	0.0080	0.0125	0.0106
0.3950	0.0002	0.0002	0.0002	0.0081	0.0127	0.0108
0.4050	0.0002	0.0003	0.0002	0.0083	0.0130	0.0111
0.4150	0.0002	0.0003	0.0002	0.0085	0.0132	0.0113
0.4250	0.0002	0.0003	0.0002	0.0086	0.0135	0.0115
0.4350	0.0002	0.0003	0.0002	0.0088	0.0138	0.0117
0.4450	0.0002	0.0003	0.0002	0.0090	0.0140	0.0120
0.4550	0.0002	0.0003	0.0002	0.0092	0.0143	0.0122
0.4650	0.0002	0.0003	0.0002	0.0093	0.0146	0.0124
0.4750	0.0002	0.0003	0.0003	0.0095	0.0149	0.0127
0.4850	0.0002	0.0003	0.0003	0.0097	0.0152	0.0129
0.4950	0.0002	0.0003	0.0003	0.0099	0.0155	0.0132
0.5050	0.0002	0.0003	0.0003	0.0101	0.0158	0.0135
0.5150	0.0002	0.0003	0.0003	0.0103	0.0161	0.0137
0.5250	0.0002	0.0003	0.0003	0.0106	0.0164	0.0140
0.5350	0.0002	0.0003	0.0003	0.0108	0.0168	0.0143
0.5450	0.0002	0.0003	0.0003	0.0110	0.0171	0.0146
0.5550	0.0002	0.0003	0.0003	0.0112	0.0174	0.0149
0.5650	0.0002	0.0004	0.0003	0.0114	0.0178	0.0152
0.5750	0.0002	0.0004	0.0003	0.0116	0.0182	0.0155
0.5850	0.0002	0.0004	0.0003	0.0119	0.0185	0.0158
0.5950	0.0002	0.0004	0.0003	0.0121	0.0189	0.0161
0.6050	0.0003	0.0004	0.0003	0.0124	0.0193	0.0164
0.6150	0.0002	0.0004	0.0003	0.0126	0.0196	0.0167
0.6250	0.0003	0.0004	0.0003	0.0129	0.0200	0.0171
0.6350	0.0003	0.0004	0.0003	0.0131	0.0204	0.0174
0.6450	0.0003	0.0004	0.0004	0.0134	0.0208	0.0178
0.6550	0.0003	0.0005	0.0004	0.0136	0.0213	0.0181
0.6650	0.0003	0.0007	0.0004	0.0139	0.0219	0.0185
0.6750	0.0003	0.0008	0.0004	0.0142	0.0227	0.0189
0.6850	0.0003	0.0010	0.0004	0.0145	0.0235	0.0192
0.6950	0.0003	0.0011	0.0004	0.0148	0.0246	0.0196
0.7050	0.0003	0.0010	0.0004	0.0151	0.0257	0.0200
0.7150	0.0003	0.0010	0.0004	0.0154	0.0266	0.0204
0.7250	0.0003	0.0010	0.0004	0.0157	0.0276	0.0208
0.7350	0.0003	0.0012	0.0004	0.0160	0.0287	0.0213
0.7450	0.0003	0.0017	0.0004	0.0163	0.0301	0.0217
0.7550	0.0003	0.0021	0.0004	0.0167	0.0321	0.0221
0.7650	0.0003	0.0027	0.0005	0.0170	0.0344	0.0225
0.7750	0.0003	0.0035	0.0004	0.0173	0.0375	0.0230
0.7850	0.0004	0.0048	0.0005	0.0177	0.0417	0.0234
0.7950	0.0004	0.0061	0.0005	0.0180	0.0470	0.0239
0.8050	0.0004	0.0076	0.0005	0.0184	0.0538	0.0244
0.8150	0.0004	0.0090	0.0005	0.0187	0.0623	0.0249
0.8250	0.0004	0.0111	0.0005	0.0191	0.0720	0.0254
0.8350	0.0004	0.0146	0.0005	0.0195	0.0848	0.0259
0.8450	0.0004	0.0179	0.0006	0.0199	0.1011	0.0264
0.8550	0.0004	0.0209	0.0006	0.0203	0.1204	0.0270
0.8650	0.0004	0.0254	0.0007	0.0207	0.1433	0.0277
0.8750	0.0004	0.0308	0.0008	0.0211	0.1714	0.0285
0.8850	0.0004	0.0352	0.0008	0.0215	0.2047	0.0292
0.8950	0.0004	0.0384	0.0010	0.0220	0.2414	0.0301
0.9050	0.0004	0.0430	0.0012	0.0224	0.2819	0.0311
0.9150	0.0004	0.0461	0.0013	0.0228	0.3268	0.0324
0.9250	0.0005	0.0488	0.0018	0.0233	0.3743	0.0339
0.9350	0.0005	0.0504	0.0026	0.0238	0.4239	0.0360
0.9450	0.0005	0.0544	0.0028	0.0242	0.4761	0.0389
0.9550	0.0005	0.0565	0.0027	0.0247	0.5319	0.0416
0.9650	0.0005	0.0559	0.0032	0.0252	0.5881	0.0445
0.9750	0.0005	0.0546	0.0040	0.0257	0.6436	0.0480
0.9850	0.0005	0.0511	0.0051	0.0262	0.6966	0.0525
0.9950	0.0005	0.0479	0.0070	0.0268	0.7463	0.0586
1.0050	0.0005	0.0449	0.0084	0.0273	0.7930	0.0662
1.0150	0.0005	0.0394	0.0107	0.0278	0.8350	0.0759
1.0250	0.0006	0.0332	0.0133	0.0284	0.8716	0.0877
1.0350	0.0006	0.0267	0.0163	0.0290	0.9014	0.1027
1.0450	0.0006	0.0221	0.0191	0.0295	0.9257	0.1201
1.0550	0.0006	0.0178	0.0233	0.0301	0.9455	0.1414
1.0650	0.0006	0.0139	0.0285	0.0307	0.9614	0.1668
1.0750	0.0006	0.0104	0.0358	0.0313	0.9734	0.1990
1.0850	0.0006	0.0072	0.0414	0.0319	0.9822	0.2381
1.0950	0.0006	0.0049	0.0466	0.0325	0.9881	0.2817
1.1050	0.0007	0.0032	0.0494	0.0332	0.9920	0.3302
1.1150	0.0007	0.0023	0.0531	0.0339	0.9948	0.3812
1.1250	0.0007	0.0014	0.0555	0.0345	0.9966	0.4357
1.1350	0.0007	0.0008	0.0596	0.0352	0.9977	0.4932
1.1450	0.0007	0.0006	0.0613	0.0359	0.9984	0.5543
1.1550	0.0007	0.0004	0.0587	0.0366	0.9989	0.6142
1.1650	0.0007	0.0003	0.0554	0.0374	0.9993	0.6721
1.1750	0.0008	0.0002	0.0498	0.0381	0.9996	0.7237
1.1850	0.0008	0.0001	0.0469	0.0389	0.9997	0.7731
1.1950	0.0008	0.0001	0.0405	0.0397	0.9999	0.8162
1.2050	0.0009	0.0000	0.0364	0.0406	0.9999	0.8548
1.2150	0.0009	0.0000	0.0304	0.0414	0.9999	0.8882
1.2250	0.0011	0.0000	0.0254	0.0424	1.0000	0.9163
1.2350	0.0012	0.0000	0.0198	0.0436	1.0000	0.9388
1.2450	0.0013	0.0000	0.0155	0.0448	1.0000	0.9564
1.2550	0.0017	0.0000	0.0106	0.0462	1.0000	0.9692
1.2650	0.0020	0.0000	0.0076	0.0482	1.0000	0.9782
1.2750	0.0024	0.0000	0.0059	0.0503	1.0000	0.9848
1.2850	0.0033	0.0000	0.0042	0.0529	1.0000	0.9899
1.2950	0.0053	0.0000	0.0030	0.0571	1.0000	0.9934
1.3050	0.0080	0.0000	0.0023	0.0637	1.0000	0.9960
1.3150	0.0109	0.0000	0.0014	0.0731	1.0000	0.9978
1.3250	0.0144	0.0000	0.0008	0.0857	1.0000	0.9989
1.3350	0.0181	0.0000	0.0004	0.1019	1.0000	0.9995
1.3450	0.0236	0.0000	0.0002	0.1222	1.0000	0.9998
1.3550	0.0306	0.0000	0.0001	0.1495	1.0000	0.9999
1.3650	0.0362	0.0000	0.0000	0.1827	1.0000	0.9999
1.3750	0.0429	0.0000	0.0001	0.2225	1.0000	1.0000
1.3850	0.0497	0.0000	0.0000	0.2688	1.0000	1.0000
1.3950	0.0564	0.0000	0.0000	0.3215	1.0000	1.0000
1.4050	0.0634	0.0000	0.0000	0.3818	1.0000	1.0000
1.4150	0.0655	0.0000	0.0000	0.4474	1.0000	1.0000
1.4250	0.0656	0.0000	0.0000	0.5117	1.0000	1.0000
1.4350	0.0683	0.0000	0.0000	0.5793	1.0000	1.0000
1.4450	0.0673	0.0000	0.0000	0.6477	1.0000	1.0000
1.4550	0.0606	0.0000	0.0000	0.7120	1.0000	1.0000
1.4650	0.0546	0.0000	0.0000	0.7693	1.0000	1.0000
1.4750	0.0470	0.0000	0.0000	0.8203	1.0000	1.0000
1.4850	0.0403	0.0000	0.0000	0.8640	1.0000	1.0000
1.4950	0.0330	0.0000	0.0000	0.9007	1.0000	1.0000
1.5050	0.0249	0.0000	0.0000	0.9294	1.0000	1.0000
1.5150	0.0204	0.0000	0.0000	0.9522	1.0000	1.0000
1.5250	0.0148	0.0000	0.0000	0.9698	1.0000	1.0000
1.5350	0.0097	0.0000	0.0000	0.9819	1.0000	1.0000
1.5450	0.0060	0.0000	0.0000	0.9896	1.0000	1.0000
1.5550	0.0036	0.0000	0.0000	0.9942	1.0000	1.0000
1.5650	0.0022	0.0000	0.0000	0.9972	1.0000	1.0000
1.5750	0.0012	0.0000	0.0000	0.9987	1.0000	1.0000
1.5850	0.0005	0.0000	0.0000	0.9995	1.0000	1.0000
1.5950	0.0003	0.0000	0.0000	0.9999	1.0000	1.0000
1.6050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000


==> Data/rate_hist_out_pf_100.txt <==
rate    hist1   hist2   hist3   out1    out2    out3
0.0050	0.0286	0.0601	0.0447	0.0283	0.0595	0.0443
0.0150	0.0006	0.0012	0.0009	0.0288	0.0607	0.0452
0.0250	0.0006	0.0012	0.0009	0.0294	0.0619	0.0461
0.0350	0.0006	0.0012	0.0009	0.0300	0.0631	0.0470
0.0450	0.0006	0.0013	0.0009	0.0306	0.0643	0.0479
0.0550	0.0006	0.0013	0.0010	0.0312	0.0656	0.0488
0.0650	0.0006	0.0013	0.0010	0.0318	0.0669	0.0498
0.0750	0.0006	0.0013	0.0010	0.0325	0.0682	0.0508
0.0850	0.0007	0.0013	0.0010	0.0331	0.0695	0.0518
0.0950	0.0007	0.0014	0.0010	0.0338	0.0708	0.0528
0.1050	0.0007	0.0014	0.0011	0.0344	0.0722	0.0538
0.1150	0.0007	0.0014	0.0011	0.0351	0.0736	0.0549
0.1250	0.0007	0.0014	0.0011	0.0358	0.0751	0.0560
0.1350	0.0007	0.0015	0.0011	0.0365	0.0765	0.0571
0.1450	0.0007	0.0015	0.0011	0.0372	0.0780	0.0582
0.1550	0.0008	0.0015	0.0011	0.0380	0.0795	0.0593
0.1650	0.0008	0.0015	0.0012	0.0387	0.0810	0.0605
0.1750	0.0008	0.0016	0.0012	0.0395	0.0826	0.0617
0.1850	0.0008	0.0016	0.0012	0.0402	0.0842	0.0629
0.1950	0.0008	0.0017	0.0012	0.0410	0.0858	0.0641
0.2050	0.0008	0.0016	0.0013	0.0419	0.0875	0.0653
0.2150	0.0008	0.0017	0.0013	0.0427	0.0891	0.0666
0.2250	0.0008	0.0017	0.0013	0.0435	0.0909	0.0679
0.2350	0.0009	0.0018	0.0013	0.0444	0.0926	0.0692
0.2450	0.0009	0.0018	0.0013	0.0453	0.0944	0.0705
0.2550	0.0009	0.0019	0.0014	0.0462	0.0962	0.0719
0.2650	0.0009	0.0018	0.0014	0.0471	0.0981	0.0733
0.2750	0.0009	0.0019	0.0014	0.0480	0.0999	0.0747
0.2850	0.0010	0.0019	0.0015	0.0490	0.1018	0.0762
0.2950	0.0010	0.0019	0.0015	0.0499	0.1038	0.0776
0.3050	0.0010	0.0020	0.0015	0.0509	0.1057	0.0792
0.3150	0.0010	0.0020	0.0015	0.0519	0.1078	0.0807
0.3250	0.0010	0.0021	0.0016	0.0529	0.1098	0.0822
0.3350	0.0011	0.0021	0.0016	0.0540	0.1120	0.0838
0.3450	0.0011	0.0021	0.0016	0.0550	0.1141	0.0854
0.3550	0.0011	0.0022	0.0017	0.0561	0.1162	0.0871
0.3650	0.0011	0.0022	0.0017	0.0572	0.1184	0.0887
0.3750	0.0011	0.0023	0.0017	0.0583	0.1207	0.0904
0.3850	0.0011	0.0023	0.0018	0.0594	0.1229	0.0922
0.3950	0.0012	0.0023	0.0018	0.0606	0.1252	0.0939
0.4050	0.0012	0.0024	0.0018	0.0618	0.1276	0.0957
0.4150	0.0012	0.0024	0.0019	0.0630	0.1300	0.0976
0.4250	0.0012	0.0025	0.0019	0.0642	0.1325	0.0994
0.4350	0.0013	0.0025	0.0019	0.0655	0.1350	0.1013
0.4450	0.0013	0.0025	0.0019	0.0667	0.1375	0.1032
0.4550	0.0013	0.0026	0.0020	0.0680	0.1401	0.1052
0.4650	0.0013	0.0026	0.0020	0.0694	0.1427	0.1072
0.4750	0.0014	0.0027	0.0021	0.0707	0.1454	0.1093
0.4850	0.0014	0.0027	0.0021	0.0721	0.1481	0.1113
0.4950	0.0014	0.0028	0.0021	0.0735	0.1508	0.1135
0.5050	0.0014	0.0028	0.0022	0.0749	0.1536	0.1156
0.5150	0.0015	0.0029	0.0022	0.0764	0.1565	0.1178
0.5250	0.0015	0.0029	0.0023	0.0778	0.1594	0.1200
0.5350	0.0015	0.0030	0.0023	0.0793	0.1623	0.1223
0.5450	0.0016	0.0031	0.0023	0.0808	0.1653	0.1246
0.5550	0.0016	0.0031	0.0024	0.0824	0.1684	0.1270
0.5650	0.0016	0.0031	0.0024	0.0840	0.1715	0.1294
0.5750	0.0016	0.0032	0.0025	0.0856	0.1746	0.1318
0.5850	0.0017	0.0032	0.0025	0.0873	0.1778	0.1343
0.5950	0.0017	0.0033	0.0025	0.0890	0.1811	0.1368
0.6050	0.0017	0.0033	0.0026	0.0907	0.1844	0.1394
0.6150	0.0018	0.0034	0.0026	0.0924	0.1878	0.1420
0.6250	0.0018	0.0034	0.0027	0.0942	0.1912	0.1447
0.6350	0.0018	0.0035	0.0027	0.0960	0.1946	0.1474
0.6450	0.0019	0.0035	0.0028	0.0978	0.1981	0.1501
0.6550	0.0019	0.0036	0.0028	0.0997	0.2017	0.1529
0.6650	0.0019	0.0036	0.0029	0.1016	0.2053	0.1557
0.6750	0.0020	0.0037	0.0029	0.1036	0.2090	0.1586
0.6850	0.0020	0.0038	0.0029	0.1055	0.2127	0.1615
0.6950	0.0020	0.0038	0.0030	0.1075	0.2165	0.1644
0.7050	0.0021	0.0039	0.0031	0.1096	0.2204	0.1675
0.7150	0.0021	0.0040	0.0031	0.1117	0.2243	0.1706
0.7250	0.0021	0.0040	0.0032	0.1138	0.2283	0.1737
0.7350	0.0022	0.0040	0.0032	0.1160	0.2323	0.1769
0.7450	0.0022	0.0041	0.0033	0.1182	0.2364	0.1802
0.7550	0.0023	0.0042	0.0033	0.1204	0.2406	0.1834
0.7650	0.0023	0.0043	0.0033	0.1227	0.2448	0.1867
0.7750	0.0024	0.0043	0.0034	0.1250	0.2491	0.1901
0.7850	0.0024	0.0043	0.0035	0.1274	0.2534	0.1935
0.7950	0.0024	0.0044	0.0035	0.1298	0.2578	0.1971
0.8050	0.0025	0.0044	0.0036	0.1322	0.2622	0.2006
0.8150	0.0025	0.0046	0.0036	0.1347	0.2667	0.2042
0.8250	0.0025	0.0046	0.0037	0.1372	0.2713	0.2079
0.8350	0.0026	0.0047	0.0038	0.1398	0.2759	0.2116
0.8450	0.0026	0.0047	0.0038	0.1424	0.2806	0.2154
0.8550	0.0027	0.0048	0.0039	0.1450	0.2854	0.2192
0.8650	0.0027	0.0048	0.0039	0.1477	0.2902	0.2232
0.8750	0.0028	0.0049	0.0039	0.1505	0.2951	0.2271
0.8850	0.0028	0.0050	0.0041	0.1533	0.3001	0.2311
0.8950	0.0028	0.0051	0.0041	0.1561	0.3051	0.2352
0.9050	0.0029	0.0051	0.0041	0.1590	0.3102	0.2393
0.9150	0.0030	0.0052	0.0042	0.1619	0.3153	0.2434
0.9250	0.0030	0.0053	0.0043	0.1649	0.3205	0.2477
0.9350	0.0031	0.0053	0.0044	0.1679	0.3258	0.2520
0.9450	0.0031	0.0054	0.0044	0.1710	0.3311	0.2564
0.9550	0.0031	0.0054	0.0045	0.1742	0.3365	0.2609
0.9650	0.0033	0.0055	0.0046	0.1774	0.3420	0.2654
0.9750	0.0032	0.0056	0.0046	0.1806	0.3475	0.2700
0.9850	0.0033	0.0056	0.0047	0.1839	0.3531	0.2745
0.9950	0.0034	0.0057	0.0047	0.1873	0.3588	0.2793
1.0050	0.0034	0.0058	0.0048	0.1907	0.3645	0.2840
1.0150	0.0035	0.0058	0.0049	0.1942	0.3703	0.2889
1.0250	0.0035	0.0058	0.0049	0.1976	0.3761	0.2938
1.0350	0.0036	0.0060	0.0050	0.2012	0.3820	0.2987
1.0450	0.0036	0.0060	0.0050	0.2048	0.3880	0.3037
1.0550	0.0037	0.0061	0.0051	0.2084	0.3940	0.3088
1.0650	0.0038	0.0061	0.0052	0.2122	0.4001	0.3139
1.0750	0.0038	0.0062	0.0052	0.2159	0.4063	0.3191
1.0850	0.0039	0.0063	0.0053	0.2198	0.4125	0.3243
1.0950	0.0039	0.0063	0.0054	0.2237	0.4188	0.3296
1.1050	0.0040	0.0064	0.0054	0.2276	0.4251	0.3350
1.1150	0.0041	0.0064	0.0055	0.2317	0.4315	0.3405
1.1250	0.0041	0.0065	0.0056	0.2357	0.4379	0.3460
1.1350	0.0042	0.0065	0.0056	0.2399	0.4444	0.3516
1.1450	0.0042	0.0066	0.0057	0.2441	0.4510	0.3573
1.1550	0.0043	0.0067	0.0057	0.2484	0.4576	0.3629
1.1650	0.0044	0.0067	0.0058	0.2527	0.4643	0.3687
1.1750	0.0044	0.0067	0.0059	0.2571	0.4710	0.3745
1.1850	0.0045	0.0068	0.0059	0.2616	0.4777	0.3804
1.1950	0.0046	0.0069	0.0060	0.2661	0.4846	0.3864
1.2050	0.0046	0.0069	0.0061	0.2706	0.4915	0.3925
1.2150	0.0046	0.0070	0.0061	0.2752	0.4984	0.3986
1.2250	0.0047	0.0069	0.0062	0.2799	0.5054	0.4048
1.2350	0.0048	0.0070	0.0063	0.2846	0.5123	0.4110
1.2450	0.0049	0.0070	0.0063	0.2895	0.5193	0.4173
1.2550	0.0049	0.0071	0.0063	0.2944	0.5264	0.4237
1.2650	0.0050	0.0071	0.0064	0.2993	0.5335	0.4300
1.2750	0.0050	0.0072	0.0065	0.3043	0.5406	0.4364
1.2850	0.0051	0.0072	0.0065	0.3094	0.5478	0.4429
1.2950	0.0052	0.0073	0.0065	0.3146	0.5550	0.4494
1.3050	0.0053	0.0073	0.0067	0.3198	0.5622	0.4561
1.3150	0.0053	0.0073	0.0067	0.3251	0.5695	0.4627
1.3250	0.0054	0.0073	0.0067	0.3304	0.5768	0.4695
1.3350	0.0054	0.0073	0.0068	0.3358	0.5841	0.4762
1.3450	0.0055	0.0073	0.0068	0.3412	0.5914	0.4830
1.3550	0.0055	0.0073	0.0069	0.3468	0.5987	0.4898
1.3650	0.0056	0.0073	0.0069	0.3523	0.6060	0.4967
1.3750	0.0057	0.0074	0.0069	0.3580	0.6134	0.5036
1.3850	0.0058	0.0074	0.0070	0.3637	0.6208	0.5106
1.3950	0.0058	0.0073	0.0070	0.3695	0.6281	0.5176
1.4050	0.0059	0.0073	0.0071	0.3754	0.6354	0.5247
1.4150	0.0060	0.0073	0.0071	0.3813	0.6427	0.5317
1.4250	0.0060	0.0073	0.0072	0.3872	0.6500	0.5388
1.4350	0.0060	0.0074	0.0072	0.3932	0.6574	0.5460
1.4450	0.0061	0.0073	0.0072	0.3993	0.6647	0.5532
1.4550	0.0061	0.0074	0.0072	0.4054	0.6721	0.5604
1.4650	0.0063	0.0073	0.0072	0.4116	0.6794	0.5676
1.4750	0.0063	0.0073	0.0073	0.4179	0.6867	0.5749
1.4850	0.0063	0.0072	0.0073	0.4242	0.6939	0.5822
1.4950	0.0064	0.0073	0.0073	0.4306	0.7012	0.5895
1.5050	0.0065	0.0071	0.0073	0.4370	0.7084	0.5968
1.5150	0.0066	0.0072	0.0073	0.4435	0.7155	0.6041
1.5250	0.0066	0.0071	0.0073	0.4501	0.7227	0.6114
1.5350	0.0066	0.0071	0.0073	0.4567	0.7298	0.6188
1.5450	0.0067	0.0070	0.0073	0.4634	0.7368	0.6261
1.5550	0.0067	0.0070	0.0073	0.4702	0.7438	0.6334
1.5650	0.0068	0.0069	0.0074	0.4769	0.7508	0.6407
1.5750	0.0068	0.0068	0.0074	0.4837	0.7576	0.6481
1.5850	0.0068	0.0068	0.0073	0.4906	0.7644	0.6555
1.5950	0.0069	0.0067	0.0073	0.4974	0.7712	0.6628
1.6050	0.0070	0.0067	0.0073	0.5044	0.7779	0.6701
1.6150	0.0070	0.0066	0.0073	0.5114	0.7845	0.6774
1.6250	0.0070	0.0065	0.0073	0.5184	0.7911	0.6847
1.6350	0.0070	0.0065	0.0073	0.5254	0.7976	0.6920
1.6450	0.0071	0.0064	0.0072	0.5325	0.8040	0.6992
1.6550	0.0072	0.0063	0.0072	0.5397	0.8105	0.7065
1.6650	0.0071	0.0062	0.0071	0.5468	0.8167	0.7136
1.6750	0.0072	0.0062	0.0071	0.5540	0.8229	0.7208
1.6850	0.0072	0.0060	0.0071	0.5612	0.8290	0.7279
1.6950	0.0073	0.0060	0.0070	0.5684	0.8349	0.7349
1.7050	0.0073	0.0059	0.0070	0.5757	0.8409	0.7419
1.7150	0.0073	0.0057	0.0069	0.5830	0.8467	0.7489
1.7250	0.0073	0.0057	0.0069	0.5903	0.8523	0.7557
1.7350	0.0073	0.0056	0.0068	0.5976	0.8580	0.7626
1.7450	0.0073	0.0055	0.0067	0.6049	0.8635	0.7693
1.7550	0.0074	0.0052	0.0067	0.6123	0.8688	0.7761
1.7650	0.0074	0.0053	0.0066	0.6196	0.8741	0.7827
1.7750	0.0074	0.0051	0.0066	0.6270	0.8793	0.7893
1.7850	0.0074	0.0050	0.0065	0.6344	0.8843	0.7959
1.7950	0.0073	0.0048	0.0064	0.6417	0.8892	0.8023
1.8050	0.0073	0.0048	0.0063	0.6490	0.8940	0.8087
1.8150	0.0073	0.0047	0.0063	0.6564	0.8987	0.8150
1.8250	0.0073	0.0045	0.0061	0.6637	0.9033	0.8212
1.8350	0.0073	0.0044	0.0060	0.6710	0.9077	0.8273
1.8450	0.0073	0.0043	0.0060	0.6783	0.9121	0.8333
1.8550	0.0073	0.0041	0.0059	0.6856	0.9163	0.8392
1.8650	0.0073	0.0040	0.0058	0.6928	0.9204	0.8451
1.8750	0.0072	0.0039	0.0057	0.7000	0.9243	0.8507
1.8850	0.0072	0.0038	0.0056	0.7073	0.9282	0.8563
1.8950	0.0072	0.0037	0.0055	0.7144	0.9319	0.8619
1.9050	0.0071	0.0035	0.0054	0.7216	0.9354	0.8674
1.9150	0.0071	0.0034	0.0052	0.7287	0.9389	0.8726
1.9250	0.0070	0.0033	0.0052	0.7358	0.9423	0.8778
1.9350	0.0070	0.0032	0.0050	0.7428	0.9455	0.8830
1.9450	0.0069	0.0031	0.0049	0.7498	0.9486	0.8879
1.9550	0.0069	0.0029	0.0048	0.7567	0.9516	0.8928
1.9650	0.0068	0.0028	0.0046	0.7635	0.9545	0.8975
1.9750	0.0067	0.0027	0.0046	0.7703	0.9572	0.9021
1.9850	0.0067	0.0026	0.0045	0.7770	0.9599	0.9066
1.9950	0.0067	0.0025	0.0043	0.7837	0.9624	0.9110
2.0050	0.0066	0.0024	0.0042	0.7903	0.9648	0.9153
2.0150	0.0064	0.0022	0.0041	0.7968	0.9671	0.9194
2.0250	0.0064	0.0021	0.0040	0.8032	0.9693	0.9234
2.0350	0.0063	0.0020	0.0038	0.8096	0.9714	0.9273
2.0450	0.0062	0.0019	0.0037	0.8158	0.9734	0.9310
2.0550	0.0061	0.0018	0.0036	0.8220	0.9752	0.9346
2.0650	0.0060	0.0017	0.0034	0.8281	0.9770	0.9381
2.0750	0.0060	0.0017	0.0033	0.8341	0.9787	0.9415
2.0850	0.0058	0.0015	0.0032	0.8400	0.9803	0.9448
2.0950	0.0058	0.0015	0.0031	0.8458	0.9818	0.9479
2.1050	0.0057	0.0014	0.0029	0.8515	0.9832	0.9509
2.1150	0.0055	0.0013	0.0029	0.8571	0.9846	0.9538
2.1250	0.0054	0.0012	0.0027	0.8626	0.9858	0.9566
2.1350	0.0053	0.0011	0.0026	0.8680	0.9870	0.9593
2.1450	0.0052	0.0011	0.0025	0.8732	0.9881	0.9618
2.1550	0.0051	0.0010	0.0024	0.8784	0.9891	0.9642
2.1650	0.0050	0.0009	0.0022	0.8835	0.9901	0.9666
2.1750	0.0049	0.0009	0.0022	0.8885	0.9909	0.9688
2.1850	0.0048	0.0008	0.0021	0.8933	0.9918	0.9709
2.1950	0.0047	0.0007	0.0019	0.8980	0.9925	0.9729
2.2050	0.0045	0.0007	0.0018	0.9026	0.9932	0.9748
2.2150	0.0044	0.0006	0.0017	0.9070	0.9939	0.9766
2.2250	0.0042	0.0006	0.0017	0.9114	0.9945	0.9783
2.2350	0.0042	0.0005	0.0015	0.9156	0.9950	0.9799
2.2450	0.0040	0.0005	0.0015	0.9197	0.9955	0.9814
2.2550	0.0039	0.0004	0.0014	0.9237	0.9960	0.9829
2.2650	0.0038	0.0004	0.0013	0.9275	0.9964	0.9842
2.2750	0.0037	0.0004	0.0012	0.9313	0.9968	0.9855
2.2850	0.0035	0.0003	0.0012	0.9349	0.9971	0.9867
2.2950	0.0034	0.0003	0.0011	0.9384	0.9975	0.9878
2.3050	0.0033	0.0003	0.0010	0.9417	0.9977	0.9888
2.3150	0.0032	0.0002	0.0009	0.9449	0.9980	0.9898
2.3250	0.0031	0.0002	0.0009	0.9481	0.9982	0.9907
2.3350	0.0030	0.0002	0.0008	0.9511	0.9985	0.9916
2.3450	0.0028	0.0002	0.0007	0.9540	0.9986	0.9923
2.3550	0.0027	0.0002	0.0007	0.9568	0.9988	0.9930
2.3650	0.0026	0.0001	0.0006	0.9595	0.9990	0.9937
2.3750	0.0025	0.0001	0.0006	0.9620	0.9991	0.9943
2.3850	0.0024	0.0001	0.0005	0.9644	0.9992	0.9949
2.3950	0.0023	0.0001	0.0005	0.9667	0.9993	0.9954
2.4050	0.0022	0.0001	0.0005	0.9689	0.9994	0.9959
2.4150	0.0020	0.0001	0.0004	0.9711	0.9995	0.9963
2.4250	0.0020	0.0001	0.0004	0.9731	0.9996	0.9967
2.4350	0.0018	0.0001	0.0003	0.9750	0.9997	0.9970
2.4450	0.0017	0.0001	0.0003	0.9767	0.9998	0.9974
2.4550	0.0017	0.0000	0.0003	0.9785	0.9998	0.9977
2.4650	0.0016	0.0000	0.0003	0.9801	0.9999	0.9979
2.4750	0.0015	0.0000	0.0002	0.9816	0.9999	0.9982
2.4850	0.0014	0.0000	0.0002	0.9830	0.9999	0.9984
2.4950	0.0013	0.0000	0.0002	0.9844	1.0000	0.9986
2.5050	0.0012	0.0000	0.0002	0.9856	1.0000	0.9988
2.5150	0.0011	0.0000	0.0001	0.9868	1.0000	0.9989
2.5250	0.0011	0.0000	0.0001	0.9879	1.0000	0.9991
2.5350	0.0010	0.0000	0.0001	0.9889	1.0000	0.9992
2.5450	0.0009	0.0000	0.0001	0.9899	1.0000	0.9993
2.5550	0.0009	0.0000	0.0001	0.9908	1.0000	0.9994
2.5650	0.0008	0.0000	0.0001	0.9916	1.0000	0.9995
2.5750	0.0007	0.0000	0.0001	0.9924	1.0000	0.9996
2.5850	0.0007	0.0000	0.0001	0.9931	1.0000	0.9997
2.5950	0.0006	0.0000	0.0001	0.9938	1.0000	0.9997
2.6050	0.0006	0.0000	0.0001	0.9944	1.0000	0.9998
2.6150	0.0005	0.0000	0.0000	0.9949	1.0000	0.9998
2.6250	0.0005	0.0000	0.0000	0.9954	1.0000	0.9999
2.6350	0.0004	0.0000	0.0000	0.9959	1.0000	0.9999
2.6450	0.0004	0.0000	0.0000	0.9963	1.0000	0.9999
2.6550	0.0004	0.0000	0.0000	0.9967	1.0000	1.0000
2.6650	0.0004	0.0000	0.0000	0.9971	1.0000	1.0000
2.6750	0.0003	0.0000	0.0000	0.9974	1.0000	1.0000
2.6850	0.0003	0.0000	0.0000	0.9977	1.0000	1.0000
2.6950	0.0003	0.0000	0.0000	0.9980	1.0000	1.0000
2.7050	0.0002	0.0000	0.0000	0.9982	1.0000	1.0000
2.7150	0.0002	0.0000	0.0000	0.9984	1.0000	1.0000
2.7250	0.0002	0.0000	0.0000	0.9986	1.0000	1.0000
2.7350	0.0002	0.0000	0.0000	0.9988	1.0000	1.0000
2.7450	0.0002	0.0000	0.0000	0.9989	1.0000	1.0000
2.7550	0.0001	0.0000	0.0000	0.9991	1.0000	1.0000
2.7650	0.0001	0.0000	0.0000	0.9992	1.0000	1.0000
2.7750	0.0001	0.0000	0.0000	0.9993	1.0000	1.0000
2.7850	0.0001	0.0000	0.0000	0.9994	1.0000	1.0000
2.7950	0.0001	0.0000	0.0000	0.9995	1.0000	1.0000
2.8050	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.8150	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.8250	0.0001	0.0000	0.0000	0.9997	1.0000	1.0000
2.8350	0.0001	0.0000	0.0000	0.9998	1.0000	1.0000
2.8450	0.0000	0.0000	0.0000	0.9998	1.0000	1.0000
2.8550	0.0000	0.0000	0.0000	0.9999	1.0000	1.0000
2.8650	0.0000	0.0000	0.0000	0.9999	1.0000	1.0000
2.8750	0.0000	0.0000	0.0000	0.9999	1.0000	1.0000
2.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000


==> Data/rate_vals_pf_051.txt <==
time    val1    val2    val3
1.0000	1.4210	0.9266	1.1736
2.0000	1.4221	0.9282	1.1723
3.0000	1.4211	0.9266	1.1711
4.0000	1.4221	0.9282	1.1724
5.0000	1.4211	0.9298	1.1737
6.0000	1.4201	0.9314	1.1724
7.0000	1.4212	0.9299	1.1737
8.0000	0.1019	0.9314	1.1725
9.0000	1.4191	0.9330	1.1738
10.0000	1.4181	0.9315	1.1751
11.0000	1.4191	0.9300	1.1738
12.0000	1.3075	0.9285	1.1726
13.0000	1.4192	0.9300	1.1739
14.0000	1.4203	0.9316	1.1752
15.0000	0.9961	0.9301	1.1739
16.0000	1.4203	0.9317	1.1727
17.0000	1.4214	0.9302	1.1740
18.0000	1.4203	0.9286	1.1727
19.0000	1.4193	0.9302	1.1740
20.0000	1.4183	0.9318	1.1728
21.0000	1.4194	0.9303	0.0000
22.0000	1.4204	0.9288	1.1728
23.0000	1.4194	0.9273	1.1716
24.0000	1.4184	0.9288	1.1729
25.0000	1.4194	0.9273	1.1716
26.0000	1.4184	0.9289	1.1729
27.0000	1.4195	0.9274	1.1048
28.0000	0.0000	0.9290	1.1730
29.0000	1.4174	0.9274	1.1743
30.0000	1.4164	0.9290	1.1730
31.0000	1.4175	0.9306	1.1744
32.0000	1.4165	0.9291	1.1757
33.0000	0.1916	0.9276	1.1744
34.0000	1.4165	0.9291	1.1757
35.0000	1.4155	0.9307	1.1745
36.0000	1.4165	0.9292	1.1732
37.0000	1.4176	0.9308	1.1745
38.0000	1.4187	0.9293	1.1758
39.0000	1.4176	0.9308	1.1746
40.0000	1.4166	0.9293	1.1759
41.0000	1.4177	0.9309	1.1772
42.0000	1.4167	0.7092	1.1785
43.0000	1.4156	0.9279	1.1772
44.0000	1.4167	0.9295	1.1786
45.0000	1.4157	0.9310	1.1773
46.0000	1.4167	0.9295	1.1786
47.0000	1.4178	0.9311	1.1799
48.0000	1.4189	0.9296	1.1787
49.0000	1.4199	0.9312	1.1800
50.0000	1.4189	0.9327	1.1787
51.0000	1.4179	0.9312	1.1800
52.0000	1.4190	0.9297	1.1788
53.0000	1.4179	0.9313	1.1775
54.0000	1.4190	0.9329	1.1762
55.0000	1.4180	0.9313	1.1776
56.0000	1.4190	0.9329	1.1763
57.0000	1.4180	0.9345	1.1776
58.0000	1.4170	0.9330	1.1789
59.0000	1.4181	0.9315	1.0406
60.0000	1.4191	0.9330	1.1764
61.0000	1.4181	0.9315	1.1777
62.0000	1.4192	0.9300	1.1764
63.0000	1.4181	0.9316	1.1778
64.0000	1.4192	0.9332	1.1791
65.0000	1.4182	0.6537	1.1804
66.0000	1.3879	0.8531	1.1817
67.0000	1.4182	0.9286	1.1804
68.0000	1.4193	0.9302	1.1792
69.0000	1.4183	0.9318	1.1779
70.0000	1.4193	0.9303	1.1792
71.0000	1.4204	0.9287	1.1780
72.0000	1.4194	0.9303	1.1793
73.0000	1.4204	0.9319	1.1780
74.0000	1.4194	0.9304	1.1768
75.0000	1.4205	0.9289	1.1781
76.0000	1.4195	0.9304	1.1794
77.0000	1.4205	0.9289	1.1781
78.0000	1.4216	0.9305	1.1794
79.0000	1.4227	0.9290	1.1782
80.0000	1.4216	0.9306	1.1795
81.0000	1.4227	0.9321	1.1782
82.0000	1.4217	0.9306	1.1795
83.0000	1.4207	0.9322	1.1783
84.0000	1.4217	0.9307	1.0269
85.0000	1.4207	0.9323	1.1757
86.0000	1.4218	0.9308	1.1771
87.0000	1.4207	0.9292	1.1758
88.0000	1.4197	0.9308	1.1771
89.0000	1.4187	0.9324	1.1759
90.0000	1.4177	0.9309	1.1772
91.0000	1.4187	0.9325	1.1785
92.0000	1.4177	0.9340	1.1798
93.0000	1.4188	0.9325	1.1785
94.0000	1.4178	0.9341	1.1773
95.0000	1.4167	0.9326	1.1786
96.0000	1.4178	0.9342	1.1799
97.0000	1.4168	0.9326	1.1786
98.0000	1.4178	0.9342	0.8789
99.0000	1.4189	0.9327	1.1787
100.0000	1.4179	0.9312	1.1800
101.0000	1.4189	0.9328	1.1813
102.0000	1.4200	0.9343	1.1801
103.0000	1.4190	0.9328	1.1814
104.0000	1.4180	0.9313	1.1801
105.0000	1.4190	0.9298	1.1788
106.0000	1.4180	0.9314	1.1802
107.0000	1.4170	0.9330	1.1789
108.0000	1.4180	0.9345	1.0813
109.0000	0.0000	0.9361	1.1789
110.0000	1.4181	0.9346	1.1803
111.0000	1.4171	0.2679	1.1790
112.0000	1.4181	0.9316	1.1803
113.0000	1.4171	0.9331	1.1790
114.0000	1.1593	0.9347	1.0913
115.0000	1.4171	0.9332	1.1765
116.0000	1.4182	0.9348	1.1778
117.0000	1.4193	0.9333	1.1766
118.0000	1.4203	0.9317	1.1779
119.0000	1.4193	0.9302	1.1792
120.0000	1.0455	0.9318	1.1779
121.0000	1.4194	0.9303	1.1793
122.0000	1.4204	0.9319	1.1780
123.0000	1.2587	0.9304	1.1793
124.0000	1.4205	0.9288	1.1780
125.0000	1.4215	0.9273	1.1768
126.0000	1.4205	0.9289	1.1781
127.0000	1.4216	0.9274	1.1794
128.0000	1.4206	0.9290	1.1781
129.0000	1.4216	0.9274	1.1795
130.0000	1.4206	0.9290	1.1808
131.0000	1.4217	0.9275	1.1821
132.0000	1.4206	0.9291	1.1808
133.0000	1.4217	0.9276	1.1821
134.0000	1.4207	0.9260	1.1809
135.0000	1.1407	0.9276	1.1822
136.0000	1.4207	0.9261	1.1809
137.0000	1.4218	0.9246	1.1822
138.0000	1.4228	0.9262	1.1810
139.0000	1.4218	0.9247	1.1797
140.0000	1.2238	0.9262	1.1785
141.0000	1.4219	0.9247	1.1798
142.0000	1.4229	0.9263	0.7921
143.0000	1.4219	0.9279	1.1772
144.0000	1.4230	0.9264	1.1786
145.0000	1.4220	0.9279	1.1799
146.0000	1.4230	0.9264	1.1812
147.0000	1.4220	0.9280	1.1799
148.0000	1.4231	0.9265	1.1787
149.0000	1.4220	0.9281	1.1800
150.0000	1.4231	0.9296	1.1813
151.0000	1.4242	0.9281	0.7788
152.0000	1.4231	0.9297	0.0000
153.0000	1.4221	0.9282	1.1775
154.0000	1.4232	0.9298	1.1762
155.0000	1.4222	0.9313	1.1750
156.0000	1.4232	0.9298	1.1763
157.0000	1.4222	0.9283	1.1750
158.0000	1.4233	0.9299	1.1763
159.0000	1.4243	0.9315	1.1751
160.0000	1.4233	0.9300	1.1738
161.0000	1.4244	0.9315	1.1726
162.0000	1.4254	0.9300	1.1739
163.0000	1.4244	0.9316	1.1726
164.0000	1.4234	0.9332	1.1739
165.0000	1.4245	0.9317	1.1727
166.0000	1.4234	0.9332	1.1714
167.0000	1.4245	0.9317	1.1727
168.0000	1.4235	0.9302	1.1740
169.0000	1.4245	0.9287	1.1728
170.0000	1.4256	0.9272	1.1741
171.0000	1.4267	0.9287	1.1728
172.0000	1.4256	0.9303	1.1741
173.0000	1.4267	0.9288	1.1754
174.0000	1.4257	0.9304	1.1742
175.0000	1.4268	0.9289	1.1729
176.0000	1.4257	0.9274	1.1717
177.0000	1.4268	0.9289	1.1704
178.0000	1.4258	0.9274	1.1717
179.0000	1.4247	0.9290	0.6812
180.0000	1.4237	0.9275	1.1692
181.0000	1.4248	0.9260	1.1705
182.0000	1.3171	0.9275	1.1718
183.0000	1.4227	0.9260	1.1705
184.0000	1.4238	0.9245	1.1693
185.0000	1.4228	0.9261	1.1706
186.0000	1.4239	0.9246	1.1693
187.0000	1.4228	0.9261	1.1706
188.0000	1.4239	0.9277	1.1694
189.0000	1.4229	0.9262	1.1681
190.0000	1.4239	0.9278	1.1694
191.0000	1.4250	0.9263	1.1682
192.0000	1.4261	0.9247	1.1695
193.0000	1.4250	0.9232	1.1682
194.0000	1.4261	0.8331	1.1670
195.0000	1.4251	0.9233	1.1683
196.0000	1.4241	0.9249	1.1670
197.0000	1.4251	0.9265	1.1657
198.0000	1.4241	0.9249	1.1645
199.0000	1.4231	0.9265	1.1632
200.0000	0.8136	0.9250	1.1645


==> Data/rate_vals_pf_100.txt <==
time    val1    val2    val3
1.0000	1.6869	1.3097	1.1788
2.0000	0.3718	0.4612	0.2955
3.0000	2.2415	1.6872	1.4454
4.0000	1.8135	1.7211	2.0082
5.0000	0.9928	1.9321	0.8613
6.0000	2.2311	0.4716	1.2286
7.0000	0.7263	1.5232	1.0265
8.0000	0.0000	2.1249	1.3613
9.0000	1.7077	1.2671	1.8814
10.0000	2.0645	1.2210	0.9622
11.0000	2.3061	0.1801	0.7290
12.0000	0.2289	1.4221	1.5890
13.0000	1.4182	1.5699	1.6854
14.0000	1.4224	0.4231	1.5352
15.0000	0.0000	1.4506	1.2432
16.0000	2.1648	1.1907	2.1795
17.0000	2.0461	1.1200	0.5742
18.0000	1.7422	1.3714	1.6230
19.0000	0.9065	1.9590	0.8116
20.0000	1.4438	1.5478	1.2929
21.0000	2.1403	1.2306	0.0000
22.0000	1.7562	0.7860	1.1186
23.0000	1.1994	1.6784	1.1737
24.0000	1.6675	1.2807	0.7690
25.0000	1.2459	1.4373	1.4820
26.0000	1.7135	0.6062	1.9426
27.0000	0.4542	1.2053	0.0000
28.0000	0.0000	0.2105	1.9795
29.0000	1.4073	1.0933	0.5245
30.0000	2.3472	1.9385	1.7711
31.0000	1.5824	0.9702	1.9677
32.0000	1.7885	0.4316	0.6862
33.0000	0.0000	0.6284	2.3524
34.0000	0.6038	1.2623	1.2323
35.0000	1.4326	0.3990	1.0733
36.0000	1.4944	1.6468	1.7274
37.0000	1.8872	1.4913	1.8773
38.0000	1.3691	1.6123	0.9724
39.0000	0.7737	0.6790	1.0920
40.0000	2.2098	1.6357	1.6899
41.0000	1.4070	0.8123	1.9617
42.0000	0.8509	0.0000	1.0227
43.0000	2.0925	0.7854	1.3162
44.0000	1.1133	1.4754	1.0091
45.0000	1.7080	0.0000	1.2667
46.0000	2.1297	1.9990	1.7363
47.0000	2.1391	1.1835	1.6447
48.0000	2.1615	1.3286	2.1233
49.0000	2.1498	2.3386	1.7139
50.0000	1.6957	1.0759	2.0895
51.0000	1.8964	0.9061	1.7243
52.0000	1.2275	1.6973	1.5720
53.0000	1.8639	1.8064	0.5064
54.0000	1.7488	0.5217	1.9549
55.0000	2.3776	1.5395	0.2790
56.0000	1.7525	1.6318	0.8905
57.0000	1.2862	1.4846	1.3363
58.0000	2.1414	0.6797	0.7679
59.0000	2.3311	1.9388	0.0000
60.0000	1.0573	1.0768	1.1209
61.0000	1.6707	0.3863	0.9002
62.0000	0.7105	0.6562	1.2550
63.0000	1.8572	1.6851	1.4385
64.0000	1.1304	1.0134	1.7301
65.0000	1.5269	0.0000	1.9576
66.0000	0.2997	0.0000	1.4435
67.0000	1.4184	1.5407	1.2423
68.0000	0.8743	2.3670	0.9178
69.0000	1.3241	0.8296	1.2946
70.0000	1.7649	0.0000	0.7409
71.0000	1.3160	1.2062	1.9597
72.0000	1.9147	2.1487	1.8815
73.0000	1.2644	1.2932	1.0477
74.0000	1.3146	0.8382	1.0677
75.0000	0.9755	1.7340	1.4607
76.0000	1.9230	1.3619	1.0330
77.0000	2.0281	1.8579	1.5458
78.0000	2.2116	0.8700	0.8136
79.0000	0.6701	1.6838	1.8234
80.0000	1.3488	1.6905	1.2473
81.0000	1.3365	1.1911	1.9779
82.0000	0.5999	1.6587	1.5720
83.0000	1.9892	0.5677	1.3166
84.0000	1.6444	2.0801	0.0000
85.0000	2.0749	1.2345	1.0720
86.0000	2.0497	0.6673	0.1014
87.0000	1.8638	1.2320	1.1668
88.0000	0.8666	1.8447	0.8870
89.0000	0.5188	1.0531	1.1443
90.0000	2.4523	1.1238	1.8425
91.0000	0.6425	1.7165	2.1555
92.0000	1.7989	1.2885	1.3089
93.0000	0.8182	1.8209	0.6616
94.0000	0.6944	1.5048	1.6477
95.0000	1.8918	1.8623	1.9487
96.0000	0.9932	1.2164	1.7210
97.0000	2.0691	1.8642	1.7938
98.0000	2.2063	1.6618	0.0000
99.0000	1.1041	0.7268	1.0634
100.0000	1.8065	1.2836	1.5771
101.0000	2.2032	1.8077	1.2707
102.0000	1.8417	1.7745	1.8748
103.0000	0.9903	1.4132	1.7242
104.0000	2.4240	0.7026	1.7025
105.0000	1.1348	1.1288	2.1391
106.0000	0.8729	1.4138	1.3568
107.0000	1.4342	1.4658	1.4676
108.0000	1.6089	1.7789	0.0000
109.0000	0.0000	1.7719	1.8948
110.0000	1.2772	1.3263	1.4017
111.0000	1.4607	0.0000	1.9273
112.0000	1.3558	0.8416	1.5057
113.0000	1.4096	1.3011	0.4533
114.0000	0.0541	0.7277	0.0000
115.0000	0.8337	1.7898	1.8782
116.0000	1.4734	1.0619	0.5455
117.0000	1.9780	0.9683	1.6694
118.0000	1.5411	0.6623	2.1333
119.0000	1.5779	1.1203	1.0531
120.0000	0.0000	0.5369	1.7563
121.0000	0.4940	1.6143	1.6459
122.0000	2.1297	1.5171	2.1063
123.0000	0.1713	1.3717	1.5443
124.0000	1.4741	0.1934	1.0195
125.0000	1.4165	1.6722	1.4931
126.0000	1.7880	1.3845	1.8242
127.0000	1.6446	1.5259	1.5157
128.0000	1.6595	1.2454	1.9258
129.0000	0.5845	1.8435	2.0254
130.0000	2.2390	0.4345	2.2952
131.0000	1.1711	1.4283	0.6069
132.0000	2.2425	0.6721	1.3428
133.0000	1.6888	0.0000	0.2712
134.0000	2.0061	1.6615	1.5767
135.0000	0.0519	1.2016	1.0337
136.0000	1.1610	0.3947	1.1482
137.0000	2.0499	1.4200	1.0892
138.0000	1.0479	1.0002	0.8971
139.0000	2.1100	1.1926	0.6085
140.0000	0.1388	0.0000	1.5610
141.0000	1.1615	1.0258	0.2581
142.0000	0.6443	1.7554	0.0000
143.0000	1.5493	1.1833	0.3660
144.0000	1.4945	1.9952	0.9494
145.0000	2.2967	0.5894	1.7172
146.0000	0.8880	1.6414	1.0132
147.0000	1.8604	0.5879	0.2809
148.0000	1.2865	0.8409	1.1600
149.0000	1.5174	1.7640	1.9245
150.0000	2.1330	1.7189	1.6606
151.0000	1.7036	2.4576	0.0000
152.0000	1.6032	1.3702	0.0000
153.0000	2.2528	1.5287	1.6428
154.0000	1.9082	1.8999	0.3382
155.0000	2.2097	1.1627	2.1735
156.0000	0.8855	0.5590	1.1537
157.0000	1.6083	0.9018	1.7523
158.0000	1.8991	1.9910	1.6350
159.0000	0.6246	0.0000	1.0166
160.0000	1.2429	1.0811	0.5928
161.0000	2.1967	0.6316	1.5987
162.0000	1.6280	1.2514	1.4438
163.0000	1.4529	1.7179	1.6062
164.0000	1.9971	1.0263	1.2774
165.0000	1.6630	1.9322	0.5387
166.0000	1.7424	1.5687	1.3765
167.0000	1.2972	1.3749	1.9967
168.0000	1.5371	0.8951	1.7481
169.0000	1.6806	0.5459	1.8931
170.0000	2.0469	1.1137	1.4547
171.0000	1.7040	1.4125	1.6629
172.0000	2.0870	1.3349	2.0835
173.0000	1.3143	1.4659	1.7862
174.0000	1.9113	1.2844	1.6691
175.0000	0.5352	0.0818	1.4325
176.0000	2.1694	1.8208	0.2569
177.0000	2.0023	1.1822	1.9937
178.0000	1.8635	1.5524	0.3311
179.0000	1.7467	0.7751	0.0000
180.0000	2.3146	0.6874	1.3502
181.0000	1.2312	1.7752	2.2812
182.0000	0.2311	1.4757	1.5056
183.0000	1.4293	1.1477	1.0775
184.0000	1.4029	1.7528	2.3254
185.0000	2.1205	0.5920	1.1931
186.0000	1.1104	1.1361	1.6042
187.0000	1.4313	1.7505	1.0883
188.0000	1.1481	1.2965	0.5616
189.0000	1.1669	1.8925	1.5158
190.0000	1.7983	1.4548	0.7620
191.0000	2.0237	1.2362	2.1043
192.0000	1.9698	0.7868	1.4259
193.0000	2.1175	1.4312	0.8311
194.0000	1.7695	0.0000	2.2720
195.0000	1.4172	1.7818	1.7604
196.0000	2.3273	1.8592	1.6876
197.0000	1.6156	0.5796	1.5460
198.0000	0.8359	1.6494	1.3710
199.0000	0.7133	0.7129	1.4693
200.0000	0.0000	1.8346	0.7398


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/PA_RA_RN_plots.txt <==
h       p_A_1   p_A_2   p_A_3   p_N_1   p_N_2   p_N_3
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.6514	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	1.2924	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	1.8419	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	2.3181	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	2.7347	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	3.1024	0.0000	0.1612	0.0000	0.0000	0.0000
0.1800	3.4292	0.0000	0.6514	0.0000	0.0000	0.0000
0.1900	3.7216	0.0000	1.0900	0.0000	0.0000	0.0000
0.2000	3.9847	0.0000	1.4847	0.0000	0.0000	0.0000
0.2100	4.2228	0.0000	1.8419	0.0000	0.0000	0.0000
0.2200	4.4393	0.0000	2.1665	0.2165	0.0000	0.0000
0.2300	4.6369	0.2891	2.4630	0.4141	0.0000	0.0000
0.2400	4.8181	0.6514	2.7347	0.5952	0.0000	0.0000
0.2500	4.9847	0.9847	2.9847	0.7619	0.0000	0.0000
0.2600	5.1386	1.2924	3.2155	0.9158	0.0000	0.0000
0.2700	5.2810	1.5773	3.4292	1.0582	0.0000	0.0000
0.2800	5.4133	1.8419	3.6276	1.1905	0.0000	0.0000
0.2900	5.5365	2.0882	3.8123	1.3136	0.0000	0.0000
0.3000	5.6514	2.3181	3.9847	1.4286	0.0000	0.0000
0.3100	5.7589	2.5331	4.1460	1.5361	0.0000	0.0000
0.3200	5.8597	2.7347	4.2972	1.6369	0.0000	0.0744
0.3300	5.9544	2.9241	4.4393	1.7316	0.0000	0.2165
0.3400	6.0435	3.1024	4.5730	1.8207	0.0000	0.3501
0.3500	6.1276	3.2704	4.6990	1.9048	0.0000	0.4762
0.3600	6.2069	3.4292	4.8181	1.9841	0.0000	0.5952
0.3700	6.2820	3.5793	4.9307	2.0592	0.0000	0.7079
0.3800	6.3531	3.7216	5.0374	2.1303	0.0000	0.8145
0.3900	6.4206	3.8565	5.1386	2.1978	0.0000	0.9158
0.4000	6.4847	3.9847	5.2347	2.2619	0.0000	1.0119
0.4100	6.5457	4.1067	5.3262	2.3229	0.0000	1.1034
0.4200	6.6038	4.2228	5.4133	2.3810	0.0000	1.1905
0.4300	6.6591	4.3336	5.4964	2.4363	0.1107	1.2735
0.4400	6.7120	4.4393	5.5756	2.4892	0.2165	1.3528
0.4500	6.7625	4.5403	5.6514	2.5397	0.3175	1.4286
0.4600	6.8108	4.6369	5.7239	2.5880	0.4141	1.5010
0.4700	6.8571	4.7294	5.7932	2.6342	0.5066	1.5704
0.4800	6.9014	4.8181	5.8597	2.6786	0.5952	1.6369
0.4900	6.9439	4.9031	5.9235	2.7211	0.6803	1.7007
0.5000	6.9847	4.9847	5.9847	2.7619	0.7619	1.7619
0.5100	7.0239	5.0632	6.0435	2.8011	0.8403	1.8207
0.5200	7.0616	5.1386	6.1001	2.8388	0.9158	1.8773
0.5300	7.0979	5.2111	6.1545	2.8751	0.9883	1.9317
0.5400	7.1329	5.2810	6.2069	2.9101	1.0582	1.9841
0.5500	7.1665	5.3484	6.2575	2.9437	1.1255	2.0346
0.5600	7.1990	5.4133	6.3062	2.9762	1.1905	2.0833
0.5700	7.2303	5.4760	6.3531	3.0075	1.2531	2.1303
0.5800	7.2606	5.5365	6.3985	3.0378	1.3136	2.1757
0.5900	7.2898	5.5949	6.4424	3.0670	1.3721	2.2195
0.6000	7.3181	5.6514	6.4847	3.0952	1.4286	2.2619
0.6100	7.3454	5.7060	6.5257	3.1226	1.4832	2.3029
0.6200	7.3718	5.7589	6.5654	3.1490	1.5361	2.3425
0.6300	7.3974	5.8101	6.6038	3.1746	1.5873	2.3810
0.6400	7.4222	5.8597	6.6410	3.1994	1.6369	2.4182
0.6500	7.4463	5.9078	6.6770	3.2234	1.6850	2.4542
0.6600	7.4696	5.9544	6.7120	3.2468	1.7316	2.4892
0.6700	7.4922	5.9997	6.7459	3.2694	1.7768	2.5231
0.6800	7.5141	6.0435	6.7788	3.2913	1.8207	2.5560
0.6900	7.5355	6.0862	6.8108	3.3126	1.8634	2.5880
0.7000	7.5562	6.1276	6.8419	3.3333	1.9048	2.6190
0.7100	7.5763	6.1678	6.8720	3.3535	1.9450	2.6492
0.7200	7.5958	6.2069	6.9014	3.3730	1.9841	2.6786
0.7300	7.6149	6.2450	6.9299	3.3920	2.0222	2.7071
0.7400	7.6334	6.2820	6.9577	3.4106	2.0592	2.7349
0.7500	7.6514	6.3181	6.9847	3.4286	2.0952	2.7619
0.7600	7.6689	6.3531	7.0110	3.4461	2.1303	2.7882
0.7700	7.6860	6.3873	7.0367	3.4632	2.1645	2.8139
0.7800	7.7027	6.4206	7.0616	3.4799	2.1978	2.8388
0.7900	7.7189	6.4531	7.0860	3.4961	2.2303	2.8632
0.8000	7.7347	6.4847	7.1097	3.5119	2.2619	2.8869
0.8100	7.7502	6.5156	7.1329	3.5273	2.2928	2.9101
0.8200	7.7652	6.5457	7.1555	3.5424	2.3229	2.9326
0.8300	7.7799	6.5751	7.1775	3.5571	2.3523	2.9547
0.8400	7.7942	6.6038	7.1990	3.5714	2.3810	2.9762
0.8500	7.8083	6.6318	7.2200	3.5854	2.4090	2.9972
0.8600	7.8219	6.6591	7.2405	3.5991	2.4363	3.0177
0.8700	7.8353	6.6859	7.2606	3.6125	2.4631	3.0378
0.8800	7.8484	6.7120	7.2802	3.6255	2.4892	3.0574
0.8900	7.8611	6.7375	7.2993	3.6383	2.5147	3.0765
0.9000	7.8736	6.7625	7.3181	3.6508	2.5397	3.0952
0.9100	7.8858	6.7869	7.3364	3.6630	2.5641	3.1136
0.9200	7.8978	6.8108	7.3543	3.6749	2.5880	3.1315
0.9300	7.9095	6.8342	7.3718	3.6866	2.6114	3.1490
0.9400	7.9209	6.8571	7.3890	3.6981	2.6342	3.1662
0.9500	7.9321	6.8795	7.4058	3.7093	2.6566	3.1830
0.9600	7.9431	6.9014	7.4222	3.7202	2.6786	3.1994
0.9700	7.9538	6.9229	7.4383	3.7310	2.7000	3.2155
0.9800	7.9643	6.9439	7.4541	3.7415	2.7211	3.2313
0.9900	7.9746	6.9645	7.4696	3.7518	2.7417	3.2468
1.0000	7.9847	6.9847	7.4847	3.7619	2.7619	3.2619
1.0100	7.9946	7.0045	7.4996	3.7718	2.7817	3.2768
1.0200	8.0043	7.0239	7.5141	3.7815	2.8011	3.2913
1.0300	8.0139	7.0430	7.5284	3.7910	2.8202	3.3056
1.0400	8.0232	7.0616	7.5424	3.8004	2.8388	3.3196
1.0500	8.0323	7.0800	7.5562	3.8095	2.8571	3.3333
1.0600	8.0413	7.0979	7.5696	3.8185	2.8751	3.3468
1.0700	8.0501	7.1156	7.5829	3.8273	2.8927	3.3600
1.0800	8.0588	7.1329	7.5958	3.8360	2.9101	3.3730
1.0900	8.0673	7.1499	7.6086	3.8445	2.9270	3.3858
1.1000	8.0756	7.1665	7.6211	3.8528	2.9437	3.3983
1.1100	8.0838	7.1829	7.6334	3.8610	2.9601	3.4106
1.1200	8.0919	7.1990	7.6454	3.8690	2.9762	3.4226
1.1300	8.0998	7.2148	7.6573	3.8769	2.9920	3.4345
1.1400	8.1075	7.2303	7.6689	3.8847	3.0075	3.4461
1.1500	8.1152	7.2456	7.6804	3.8923	3.0228	3.4576
1.1600	8.1227	7.2606	7.6916	3.8998	3.0378	3.4688
1.1700	8.1300	7.2753	7.7027	3.9072	3.0525	3.4799
1.1800	8.1373	7.2898	7.7135	3.9144	3.0670	3.4907
1.1900	8.1444	7.3041	7.7242	3.9216	3.0812	3.5014
1.2000	8.1514	7.3181	7.7347	3.9286	3.0952	3.5119
1.2100	8.1583	7.3318	7.7451	3.9355	3.1090	3.5222
1.2200	8.1651	7.3454	7.7552	3.9422	3.1226	3.5324
1.2300	8.1717	7.3587	7.7652	3.9489	3.1359	3.5424
1.2400	8.1783	7.3718	7.7750	3.9555	3.1490	3.5522
1.2500	8.1847	7.3847	7.7847	3.9619	3.1619	3.5619
1.2600	8.1911	7.3974	7.7942	3.9683	3.1746	3.5714
1.2700	8.1973	7.4099	7.8036	3.9745	3.1871	3.5808
1.2800	8.2035	7.4222	7.8129	3.9807	3.1994	3.5900
1.2900	8.2095	7.4343	7.8219	3.9867	3.2115	3.5991
1.3000	8.2155	7.4463	7.8309	3.9927	3.2234	3.6081
1.3100	8.2214	7.4580	7.8397	3.9985	3.2352	3.6169
1.3200	8.2272	7.4696	7.8484	4.0043	3.2468	3.6255
1.3300	8.2328	7.4810	7.8569	4.0100	3.2581	3.6341
1.3400	8.2385	7.4922	7.8653	4.0156	3.2694	3.6425
1.3500	8.2440	7.5032	7.8736	4.0212	3.2804	3.6508
1.3600	8.2494	7.5141	7.8818	4.0266	3.2913	3.6590
1.3700	8.2548	7.5249	7.8898	4.0320	3.3021	3.6670
1.3800	8.2601	7.5355	7.8978	4.0373	3.3126	3.6749
1.3900	8.2653	7.5459	7.9056	4.0425	3.3231	3.6828
1.4000	8.2704	7.5562	7.9133	4.0476	3.3333	3.6905
1.4100	8.2755	7.5663	7.9209	4.0527	3.3435	3.6981
1.4200	8.2805	7.5763	7.9284	4.0577	3.3535	3.7056
1.4300	8.2854	7.5861	7.9358	4.0626	3.3633	3.7130
1.4400	8.2903	7.5958	7.9431	4.0675	3.3730	3.7202
1.4500	8.2951	7.6054	7.9502	4.0722	3.3826	3.7274
1.4600	8.2998	7.6149	7.9573	4.0770	3.3920	3.7345
1.4700	8.3045	7.6242	7.9643	4.0816	3.4014	3.7415
1.4800	8.3091	7.6334	7.9712	4.0862	3.4106	3.7484
1.4900	8.3136	7.6424	7.9780	4.0908	3.4196	3.7552
1.5000	8.3181	7.6514	7.9847	4.0952	3.4286	3.7619
1.5100	8.3225	7.6602	7.9913	4.0997	3.4374	3.7685
1.5200	8.3268	7.6689	7.9979	4.1040	3.4461	3.7751
1.5300	8.3311	7.6775	8.0043	4.1083	3.4547	3.7815
1.5400	8.3354	7.6860	8.0107	4.1126	3.4632	3.7879
1.5500	8.3396	7.6944	8.0170	4.1167	3.4716	3.7942
1.5600	8.3437	7.7027	8.0232	4.1209	3.4799	3.8004
1.5700	8.3478	7.7108	8.0293	4.1250	3.4880	3.8065
1.5800	8.3518	7.7189	8.0354	4.1290	3.4961	3.8125
1.5900	8.3558	7.7269	8.0413	4.1330	3.5040	3.8185
1.6000	8.3597	7.7347	8.0472	4.1369	3.5119	3.8244
1.6100	8.3636	7.7425	8.0530	4.1408	3.5197	3.8302
1.6200	8.3674	7.7502	8.0588	4.1446	3.5273	3.8360
1.6300	8.3712	7.7577	8.0645	4.1484	3.5349	3.8417
1.6400	8.3750	7.7652	8.0701	4.1521	3.5424	3.8473
1.6500	8.3787	7.7726	8.0756	4.1558	3.5498	3.8528
1.6600	8.3823	7.7799	8.0811	4.1595	3.5571	3.8583
1.6700	8.3859	7.7871	8.0865	4.1631	3.5643	3.8637
1.6800	8.3895	7.7942	8.0919	4.1667	3.5714	3.8690
1.6900	8.3930	7.8013	8.0972	4.1702	3.5785	3.8743
1.7000	8.3965	7.8083	8.1024	4.1737	3.5854	3.8796
1.7100	8.3999	7.8151	8.1075	4.1771	3.5923	3.8847
1.7200	8.4033	7.8219	8.1126	4.1805	3.5991	3.8898
1.7300	8.4067	7.8287	8.1177	4.1839	3.6058	3.8949
1.7400	8.4100	7.8353	8.1227	4.1872	3.6125	3.8998
1.7500	8.4133	7.8419	8.1276	4.1905	3.6190	3.9048
1.7600	8.4165	7.8484	8.1325	4.1937	3.6255	3.9096
1.7700	8.4198	7.8548	8.1373	4.1969	3.6320	3.9144
1.7800	8.4229	7.8611	8.1420	4.2001	3.6383	3.9192
1.7900	8.4261	7.8674	8.1467	4.2032	3.6446	3.9239
1.8000	8.4292	7.8736	8.1514	4.2063	3.6508	3.9286
1.8100	8.4322	7.8798	8.1560	4.2094	3.6569	3.9332
1.8200	8.4353	7.8858	8.1606	4.2125	3.6630	3.9377
1.8300	8.4383	7.8918	8.1651	4.2155	3.6690	3.9422
1.8400	8.4412	7.8978	8.1695	4.2184	3.6749	3.9467
1.8500	8.4442	7.9036	8.1739	4.2214	3.6808	3.9511
1.8600	8.4471	7.9095	8.1783	4.2243	3.6866	3.9555
1.8700	8.4500	7.9152	8.1826	4.2271	3.6924	3.9598
1.8800	8.4528	7.9209	8.1869	4.2300	3.6981	3.9640
1.8900	8.4556	7.9265	8.1911	4.2328	3.7037	3.9683
1.9000	8.4584	7.9321	8.1953	4.2356	3.7093	3.9724
1.9100	8.4612	7.9376	8.1994	4.2383	3.7148	3.9766
1.9200	8.9449	7.9009	8.2721	4.2411	3.7202	3.9807
1.9300	8.8985	7.8600	8.2293	4.2438	3.7256	3.9847
1.9400	8.8527	7.8194	8.1869	4.2464	3.7310	3.9887
1.9500	8.8073	7.7793	8.1449	4.2491	3.7363	3.9927
1.9600	8.7623	7.7397	8.1033	4.2517	3.7415	3.9966
1.9700	8.7178	7.7004	8.0622	4.2543	3.7467	4.0005
1.9800	8.6738	7.6615	8.0215	4.2569	3.7518	4.0043
1.9900	8.6302	7.6230	7.9812	4.2594	3.7569	4.0081
2.0000	8.5871	7.5849	7.9413	4.2619	3.7619	4.0119
2.0100	8.5444	7.5471	7.9018	4.2644	3.7669	4.0156
2.0200	8.5021	7.5098	7.8626	4.2669	3.7718	4.0193
2.0300	8.4602	7.4728	7.8239	4.2693	3.7767	4.0230
2.0400	8.4187	7.4361	7.7855	4.2717	3.7815	4.0266
2.0500	8.3776	7.3999	7.7476	4.2741	3.7863	4.0302
2.0600	8.3370	7.3639	7.7100	4.2765	3.7910	4.0337
2.0700	8.2967	7.3284	7.6727	4.2788	3.7957	4.0373
2.0800	8.2568	7.2931	7.6358	4.2811	3.8004	4.0408
2.0900	8.2173	7.2582	7.5993	4.2834	3.8050	4.0442
2.1000	8.1782	7.2237	7.5631	4.2857	3.8095	4.0476
2.1100	8.1394	7.1894	7.5273	4.2880	3.8140	4.0510
2.1200	8.1010	7.1555	7.4918	4.2902	3.8185	4.0544
2.1300	8.0630	7.1219	7.4566	4.2924	3.8229	4.0577
2.1400	8.0253	7.0887	7.4217	4.2946	3.8273	4.0610
2.1500	7.9880	7.0557	7.3872	4.2968	3.8317	4.0642
2.1600	7.9510	7.0230	7.3530	4.2989	3.8360	4.0675
2.1700	7.9144	6.9907	7.3191	4.3011	3.8402	4.0707
2.1800	7.8780	6.9586	7.2856	4.3032	3.8445	4.0738
2.1900	7.8421	6.9268	7.2523	4.3053	3.8487	4.0770
2.2000	7.8064	6.8953	7.2193	4.3074	3.8528	4.0801
2.2100	7.7711	6.8641	7.1867	4.3094	3.8569	4.0832
2.2200	7.7361	6.8332	7.1543	4.3115	3.8610	4.0862
2.2300	7.7014	6.8026	7.1222	4.3135	3.8650	4.0893
2.2400	7.6670	6.7722	7.0904	4.3155	3.8690	4.0923
2.2500	7.6330	6.7421	7.0589	4.3175	3.8730	4.0952
2.2600	7.5992	6.7123	7.0277	4.3194	3.8769	4.0982
2.2700	7.5657	6.6827	6.9967	4.3214	3.8808	4.1011
2.2800	7.5325	6.6534	6.9660	4.3233	3.8847	4.1040
2.2900	7.4996	6.6243	6.9356	4.3252	3.8885	4.1069
2.3000	7.4670	6.5955	6.9054	4.3271	3.8923	4.1097
2.3100	7.4347	6.5670	6.8755	4.3290	3.8961	4.1126
2.3200	7.4026	6.5387	6.8459	4.3309	3.8998	4.1154
2.3300	7.3709	6.5106	6.8165	4.3327	3.9035	4.1181
2.3400	7.3394	6.4828	6.7874	4.3346	3.9072	4.1209
2.3500	7.3081	6.4552	6.7585	4.3364	3.9108	4.1236
2.3600	7.2772	6.4278	6.7299	4.3382	3.9144	4.1263
2.3700	7.2465	6.4007	6.7015	4.3400	3.9180	4.1290
2.3800	7.2160	6.3738	6.6733	4.3417	3.9216	4.1317
2.3900	7.1858	6.3472	6.6454	4.3435	3.9251	4.1343
2.4000	7.1559	6.3207	6.6177	4.3452	3.9286	4.1369
2.4100	7.1262	6.2945	6.5903	4.3470	3.9320	4.1395
2.4200	7.0968	6.2685	6.5630	4.3487	3.9355	4.1421
2.4300	7.0675	6.2427	6.5360	4.3504	3.9389	4.1446
2.4400	7.0386	6.2171	6.5092	4.3521	3.9422	4.1472
2.4500	7.0099	6.1917	6.4827	4.3537	3.9456	4.1497
2.4600	6.9814	6.1666	6.4563	4.3554	3.9489	4.1521
2.4700	6.9531	6.1416	6.4302	4.3570	3.9522	4.1546
2.4800	6.9251	6.1168	6.4042	4.3587	3.9555	4.1571
2.4900	6.8972	6.0923	6.3785	4.3603	3.9587	4.1595
2.5000	6.8697	6.0679	6.3530	4.3619	3.9619	4.1619
2.5100	6.8423	6.0437	6.3277	4.3635	3.9651	4.1643
2.5200	6.8151	6.0197	6.3026	4.3651	3.9683	4.1667
2.5300	6.7882	5.9959	6.2777	4.3666	3.9714	4.1690
2.5400	6.7615	5.9723	6.2530	4.3682	3.9745	4.1714
2.5500	6.7350	5.9489	6.2284	4.3697	3.9776	4.1737
2.5600	6.7087	5.9257	6.2041	4.3713	3.9807	4.1760
2.5700	6.6825	5.9026	6.1800	4.3728	3.9837	4.1782
2.5800	6.6566	5.8797	6.1560	4.3743	3.9867	4.1805
2.5900	6.6309	5.8570	6.1322	4.3758	3.9897	4.1828
2.6000	6.6054	5.8345	6.1087	4.3773	3.9927	4.1850
2.6100	6.5801	5.8122	6.0853	4.3788	3.9956	4.1872
2.6200	6.5550	5.7900	6.0620	4.3802	3.9985	4.1894
2.6300	6.5301	5.7680	6.0390	4.3817	4.0014	4.1916
2.6400	6.5054	5.7461	6.0161	4.3831	4.0043	4.1937
2.6500	6.4808	5.7244	5.9934	4.3845	4.0072	4.1959
2.6600	6.4564	5.7029	5.9709	4.3860	4.0100	4.1980
2.6700	6.4323	5.6815	5.9485	4.3874	4.0128	4.2001
2.6800	6.4083	5.6603	5.9263	4.3888	4.0156	4.2022
2.6900	6.3844	5.6393	5.9043	4.3902	4.0184	4.2043
2.7000	6.3608	5.6184	5.8824	4.3915	4.0212	4.2063
2.7100	6.3373	5.5977	5.8607	4.3929	4.0239	4.2084
2.7200	6.3140	5.5771	5.8392	4.3943	4.0266	4.2104
2.7300	6.2909	5.5567	5.8178	4.3956	4.0293	4.2125
2.7400	6.2679	5.5364	5.7965	4.3969	4.0320	4.2145
2.7500	6.2451	5.5163	5.7755	4.3983	4.0346	4.2165
2.7600	6.2225	5.4963	5.7545	4.3996	4.0373	4.2184
2.7700	6.2001	5.4764	5.7338	4.4009	4.0399	4.2204
2.7800	6.1778	5.4567	5.7131	4.4022	4.0425	4.2223
2.7900	6.1556	5.4372	5.6927	4.4035	4.0451	4.2243
2.8000	6.1336	5.4178	5.6723	4.4048	4.0476	4.2262
2.8100	6.1118	5.3985	5.6521	4.4060	4.0502	4.2281
2.8200	6.0901	5.3793	5.6321	4.4073	4.0527	4.2300
2.8300	6.0686	5.3603	5.6122	4.4085	4.0552	4.2319
2.8400	6.0472	5.3414	5.5924	4.4098	4.0577	4.2337
2.8500	6.0260	5.3227	5.5728	4.4110	4.0602	4.2356
2.8600	6.0049	5.3041	5.5533	4.4123	4.0626	4.2374
2.8700	5.9840	5.2856	5.5340	4.4135	4.0650	4.2393
2.8800	5.9632	5.2673	5.5148	4.4147	4.0675	4.2411
2.8900	5.9426	5.2490	5.4957	4.4159	4.0699	4.2429
2.9000	5.9221	5.2309	5.4767	4.4171	4.0722	4.2447
2.9100	5.9018	5.2130	5.4579	4.4183	4.0746	4.2464
2.9200	5.8816	5.1951	5.4392	4.4194	4.0770	4.2482
2.9300	5.8615	5.1774	5.4207	4.4206	4.0793	4.2500
2.9400	5.8415	5.1598	5.4022	4.4218	4.0816	4.2517
2.9500	5.8217	5.1423	5.3839	4.4229	4.0839	4.2534
2.9600	5.8021	5.1249	5.3657	4.4241	4.0862	4.2551
2.9700	5.7825	5.1076	5.3476	4.4252	4.0885	4.2569
2.9800	5.7631	5.0905	5.3297	4.4263	4.0908	4.2585
2.9900	5.7439	5.0735	5.3119	4.4275	4.0930	4.2602
3.0000	5.7247	5.0566	5.2942	4.4286	4.0952	4.2619
3.0100	5.7057	5.0398	5.2766	4.4297	4.0975	4.2636
3.0200	5.6868	5.0231	5.2591	4.4308	4.0997	4.2652
3.0300	5.6680	5.0065	5.2418	4.4319	4.1018	4.2669
3.0400	5.6494	4.9900	5.2245	4.4330	4.1040	4.2685
3.0500	5.6309	4.9737	5.2074	4.4340	4.1062	4.2701
3.0600	5.6125	4.9574	5.1904	4.4351	4.1083	4.2717
3.0700	5.5942	4.9413	5.1735	4.4362	4.1104	4.2733
3.0800	5.5760	4.9252	5.1567	4.4372	4.1126	4.2749
3.0900	5.5580	4.9093	5.1400	4.4383	4.1147	4.2765
3.1000	5.5400	4.8935	5.1234	4.4393	4.1167	4.2780
3.1100	5.5222	4.8777	5.1069	4.4404	4.1188	4.2796
3.1200	5.5045	4.8621	5.0906	4.4414	4.1209	4.2811
3.1300	5.4869	4.8466	5.0743	4.4424	4.1229	4.2827
3.1400	5.4695	4.8311	5.0581	4.4434	4.1250	4.2842
3.1500	5.4521	4.8158	5.0421	4.4444	4.1270	4.2857
3.1600	5.4349	4.8005	5.0261	4.4454	4.1290	4.2872
3.1700	5.4177	4.7854	5.0103	4.4464	4.1310	4.2887
3.1800	5.4007	4.7704	4.9945	4.4474	4.1330	4.2902
3.1900	5.3837	4.7554	4.9788	4.4484	4.1349	4.2917
3.2000	5.3669	4.7405	4.9633	4.4494	4.1369	4.2932
3.2100	5.3502	4.7258	4.9478	4.4504	4.1389	4.2946
3.2200	5.3336	4.7111	4.9325	4.4513	4.1408	4.2961
3.2300	5.3171	4.6965	4.9172	4.4523	4.1427	4.2975
3.2400	5.3007	4.6820	4.9020	4.4533	4.1446	4.2989
3.2500	5.2844	4.6676	4.8869	4.4542	4.1465	4.3004
3.2600	5.2681	4.6533	4.8719	4.4552	4.1484	4.3018
3.2700	5.2520	4.6391	4.8570	4.4561	4.1503	4.3032
3.2800	5.2360	4.6249	4.8422	4.4570	4.1521	4.3046
3.2900	5.2201	4.6109	4.8275	4.4580	4.1540	4.3060
3.3000	5.2043	4.5969	4.8129	4.4589	4.1558	4.3074
3.3100	5.1886	4.5830	4.7983	4.4598	4.1577	4.3087
3.3200	5.1729	4.5692	4.7839	4.4607	4.1595	4.3101
3.3300	5.1574	4.5555	4.7695	4.4616	4.1613	4.3115
3.3400	5.1420	4.5418	4.7552	4.4625	4.1631	4.3128
3.3500	5.1266	4.5283	4.7411	4.4634	4.1649	4.3141
3.3600	5.1114	4.5148	4.7269	4.4643	4.1667	4.3155
3.3700	5.0962	4.5014	4.7129	4.4652	4.1684	4.3168
3.3800	5.0811	4.4881	4.6990	4.4660	4.1702	4.3181
3.3900	5.0661	4.4748	4.6851	4.4669	4.1719	4.3194
3.4000	5.0512	4.4617	4.6713	4.4678	4.1737	4.3207
3.4100	5.0364	4.4486	4.6576	4.4686	4.1754	4.3220
3.4200	5.0217	4.4356	4.6440	4.4695	4.1771	4.3233
3.4300	5.0070	4.4227	4.6305	4.4704	4.1788	4.3246
3.4400	4.9925	4.4098	4.6170	4.4712	4.1805	4.3259
3.4500	4.9780	4.3970	4.6036	4.4720	4.1822	4.3271
3.4600	4.9636	4.3843	4.5903	4.4729	4.1839	4.3284
3.4700	4.9493	4.3717	4.5771	4.4737	4.1855	4.3296
3.4800	4.9351	4.3591	4.5639	4.4745	4.1872	4.3309
3.4900	4.9210	4.3466	4.5509	4.4754	4.1888	4.3321
3.5000	4.9069	4.3342	4.5379	4.4762	4.1905	4.3333
3.5100	4.8929	4.3219	4.5249	4.4770	4.1921	4.3346
3.5200	4.8790	4.3096	4.5121	4.4778	4.1937	4.3358
3.5300	4.8652	4.2974	4.4993	4.4786	4.1953	4.3370
3.5400	4.8515	4.2852	4.4866	4.4794	4.1969	4.3382
3.5500	4.8378	4.2732	4.4739	4.4802	4.1985	4.3394
3.5600	4.8242	4.2612	4.4614	4.4810	4.2001	4.3406
3.5700	4.8107	4.2492	4.4489	4.4818	4.2017	4.3417
3.5800	4.7972	4.2374	4.4365	4.4826	4.2032	4.3429
3.5900	4.7839	4.2255	4.4241	4.4834	4.2048	4.3441
3.6000	4.7706	4.2138	4.4118	4.4841	4.2063	4.3452
3.6100	4.7574	4.2021	4.3996	4.4849	4.2079	4.3464
3.6200	4.7442	4.1905	4.3874	4.4857	4.2094	4.3475
3.6300	4.7312	4.1790	4.3753	4.4864	4.2109	4.3487
3.6400	4.7182	4.1675	4.3633	4.4872	4.2125	4.3498
3.6500	4.7052	4.1561	4.3514	4.4879	4.2140	4.3509
3.6600	4.6924	4.1447	4.3395	4.4887	4.2155	4.3521
3.6700	4.6796	4.1334	4.3277	4.4894	4.2169	4.3532
3.6800	4.6669	4.1222	4.3159	4.4902	4.2184	4.3543
3.6900	4.6542	4.1110	4.3042	4.4909	4.2199	4.3554
3.7000	4.6417	4.0999	4.2926	4.4916	4.2214	4.3565
3.7100	4.6291	4.0889	4.2810	4.4924	4.2228	4.3576
3.7200	4.6167	4.0779	4.2695	4.4931	4.2243	4.3587
3.7300	4.6043	4.0669	4.2580	4.4938	4.2257	4.3598
3.7400	4.5920	4.0561	4.2467	4.4945	4.2271	4.3608
3.7500	4.5798	4.0453	4.2353	4.4952	4.2286	4.3619
3.7600	4.5676	4.0345	4.2241	4.4959	4.2300	4.3630
3.7700	4.5555	4.0238	4.2129	4.4967	4.2314	4.3640
3.7800	4.5434	4.0132	4.2017	4.4974	4.2328	4.3651
3.7900	4.5314	4.0026	4.1906	4.4981	4.2342	4.3661
3.8000	4.5195	3.9920	4.1796	4.4987	4.2356	4.3672
3.8100	4.5076	3.9816	4.1686	4.4994	4.2370	4.3682
3.8200	4.4958	3.9711	4.1577	4.5001	4.2383	4.3692
3.8300	4.4841	3.9608	4.1469	4.5008	4.2397	4.3703
3.8400	4.4724	3.9504	4.1361	4.5015	4.2411	4.3713
3.8500	4.4608	3.9402	4.1253	4.5022	4.2424	4.3723
3.8600	4.4493	3.9300	4.1146	4.5028	4.2438	4.3733
3.8700	4.4378	3.9198	4.1040	4.5035	4.2451	4.3743
3.8800	4.4263	3.9097	4.0934	4.5042	4.2464	4.3753
3.8900	4.4149	3.8997	4.0829	4.5048	4.2478	4.3763
3.9000	4.4036	3.8897	4.0724	4.5055	4.2491	4.3773
3.9100	4.3924	3.8797	4.0620	4.5062	4.2504	4.3783
3.9200	4.3812	3.8698	4.0517	4.5068	4.2517	4.3793
3.9300	4.3700	3.8600	4.0414	4.5075	4.2530	4.3802
3.9400	4.3589	3.8502	4.0311	4.5081	4.2543	4.3812
3.9500	4.3479	3.8404	4.0209	4.5087	4.2556	4.3822
3.9600	4.3369	3.8307	4.0107	4.5094	4.2569	4.3831
3.9700	4.3260	3.8211	4.0006	4.5100	4.2581	4.3841
3.9800	4.3151	3.8115	3.9906	4.5106	4.2594	4.3850
3.9900	4.3043	3.8019	3.9806	4.5113	4.2607	4.3860
4.0000	4.2935	3.7924	3.9706	4.5119	4.2619	4.3869
4.0100	4.2828	3.7830	3.9607	4.5125	4.2632	4.3878
4.0200	4.2722	3.7736	3.9509	4.5131	4.2644	4.3888
4.0300	4.2616	3.7642	3.9411	4.5138	4.2656	4.3897
4.0400	4.2510	3.7549	3.9313	4.5144	4.2669	4.3906
4.0500	4.2405	3.7456	3.9216	4.5150	4.2681	4.3915
4.0600	4.2301	3.7364	3.9120	4.5156	4.2693	4.3924
4.0700	4.2197	3.7272	3.9023	4.5162	4.2705	4.3934
4.0800	4.2093	3.7181	3.8928	4.5168	4.2717	4.3943
4.0900	4.1991	3.7090	3.8833	4.5174	4.2729	4.3952
4.1000	4.1888	3.6999	3.8738	4.5180	4.2741	4.3961
4.1100	4.1786	3.6909	3.8644	4.5186	4.2753	4.3969
4.1200	4.1685	3.6820	3.8550	4.5192	4.2765	4.3978
4.1300	4.1584	3.6731	3.8456	4.5198	4.2776	4.3987
4.1400	4.1483	3.6642	3.8364	4.5204	4.2788	4.3996
4.1500	4.1383	3.6554	3.8271	4.5209	4.2800	4.4005
4.1600	4.1284	3.6466	3.8179	4.5215	4.2811	4.4013
4.1700	4.1185	3.6378	3.8088	4.5221	4.2823	4.4022
4.1800	4.1086	3.6291	3.7996	4.5227	4.2834	4.4031
4.1900	4.0988	3.6205	3.7906	4.5232	4.2846	4.4039
4.2000	4.0891	3.6118	3.7816	4.5238	4.2857	4.4048
4.2100	4.0794	3.6033	3.7726	4.5244	4.2868	4.4056
4.2200	4.0697	3.5947	3.7636	4.5249	4.2880	4.4065
4.2300	4.0601	3.5862	3.7547	4.5255	4.2891	4.4073
4.2400	4.0505	3.5778	3.7459	4.5261	4.2902	4.4081
4.2500	4.0410	3.5693	3.7371	4.5266	4.2913	4.4090
4.2600	4.0315	3.5610	3.7283	4.5272	4.2924	4.4098
4.2700	4.0220	3.5526	3.7196	4.5277	4.2935	4.4106
4.2800	4.0127	3.5443	3.7109	4.5283	4.2946	4.4114
4.2900	4.0033	3.5361	3.7022	4.5288	4.2957	4.4123
4.3000	3.9940	3.5278	3.6936	4.5293	4.2968	4.4131
4.3100	3.9847	3.5197	3.6850	4.5299	4.2979	4.4139
4.3200	3.9755	3.5115	3.6765	4.5304	4.2989	4.4147
4.3300	3.9663	3.5034	3.6680	4.5310	4.3000	4.4155
4.3400	3.9572	3.4953	3.6596	4.5315	4.3011	4.4163
4.3500	3.9481	3.4873	3.6512	4.5320	4.3021	4.4171
4.3600	3.9390	3.4793	3.6428	4.5325	4.3032	4.4179
4.3700	3.9300	3.4713	3.6344	4.5331	4.3042	4.4187
4.3800	3.9210	3.4634	3.6261	4.5336	4.3053	4.4194
4.3900	3.9121	3.4555	3.6179	4.5341	4.3063	4.4202
4.4000	3.9032	3.4477	3.6097	4.5346	4.3074	4.4210
4.4100	3.8944	3.4398	3.6015	4.5351	4.3084	4.4218
4.4200	3.8856	3.4321	3.5933	4.5357	4.3094	4.4225
4.4300	3.8768	3.4243	3.5852	4.5362	4.3104	4.4233
4.4400	3.8681	3.4166	3.5771	4.5367	4.3115	4.4241
4.4500	3.8594	3.4089	3.5691	4.5372	4.3125	4.4248
4.4600	3.8507	3.4013	3.5611	4.5377	4.3135	4.4256
4.4700	3.8421	3.3937	3.5531	4.5382	4.3145	4.4263
4.4800	3.8335	3.3861	3.5452	4.5387	4.3155	4.4271
4.4900	3.8250	3.3786	3.5373	4.5392	4.3165	4.4278
4.5000	3.8165	3.3710	3.5294	4.5397	4.3175	4.4286
4.5100	3.8080	3.3636	3.5216	4.5402	4.3184	4.4293
4.5200	3.7996	3.3561	3.5138	4.5407	4.3194	4.4300
4.5300	3.7912	3.3487	3.5061	4.5412	4.3204	4.4308
4.5400	3.7829	3.3413	3.4984	4.5416	4.3214	4.4315
4.5500	3.7745	3.3340	3.4907	4.5421	4.3223	4.4322
4.5600	3.7663	3.3267	3.4830	4.5426	4.3233	4.4330
4.5700	3.7580	3.3194	3.4754	4.5431	4.3243	4.4337
4.5800	3.7498	3.3122	3.4678	4.5436	4.3252	4.4344
4.5900	3.7416	3.3049	3.4602	4.5440	4.3262	4.4351
4.6000	3.7335	3.2978	3.4527	4.5445	4.3271	4.4358
4.6100	3.7254	3.2906	3.4452	4.5450	4.3281	4.4365
4.6200	3.7173	3.2835	3.4378	4.5455	4.3290	4.4372
4.6300	3.7093	3.2764	3.4303	4.5459	4.3299	4.4379
4.6400	3.7013	3.2693	3.4230	4.5464	4.3309	4.4386
4.6500	3.6934	3.2623	3.4156	4.5469	4.3318	4.4393
4.6600	3.6854	3.2553	3.4083	4.5473	4.3327	4.4400
4.6700	3.6775	3.2483	3.4010	4.5478	4.3336	4.4407
4.6800	3.6697	3.2414	3.3937	4.5482	4.3346	4.4414
4.6900	3.6619	3.2345	3.3865	4.5487	4.3355	4.4421
4.7000	3.6541	3.2276	3.3793	4.5491	4.3364	4.4428
4.7100	3.6463	3.2207	3.3721	4.5496	4.3373	4.4434
4.7200	3.6386	3.2139	3.3649	4.5500	4.3382	4.4441
4.7300	3.6309	3.2071	3.3578	4.5505	4.3391	4.4448
4.7400	3.6232	3.2004	3.3507	4.5509	4.3400	4.4454
4.7500	3.6156	3.1936	3.3437	4.5514	4.3409	4.4461
4.7600	3.6080	3.1869	3.3367	4.5518	4.3417	4.4468
4.7700	3.6004	3.1802	3.3297	4.5523	4.3426	4.4474
4.7800	3.5929	3.1736	3.3227	4.5527	4.3435	4.4481
4.7900	3.5854	3.1670	3.3158	4.5531	4.3444	4.4488
4.8000	3.5779	3.1604	3.3089	4.5536	4.3452	4.4494
4.8100	3.5705	3.1538	3.3020	4.5540	4.3461	4.4501
4.8200	3.5631	3.1472	3.2951	4.5544	4.3470	4.4507
4.8300	3.5557	3.1407	3.2883	4.5549	4.3478	4.4513
4.8400	3.5484	3.1342	3.2815	4.5553	4.3487	4.4520
4.8500	3.5411	3.1278	3.2747	4.5557	4.3495	4.4526
4.8600	3.5338	3.1213	3.2680	4.5561	4.3504	4.4533
4.8700	3.5265	3.1149	3.2613	4.5566	4.3512	4.4539
4.8800	3.5193	3.1085	3.2546	4.5570	4.3521	4.4545
4.8900	3.5121	3.1022	3.2480	4.5574	4.3529	4.4552
4.9000	3.5049	3.0959	3.2413	4.5578	4.3537	4.4558
4.9100	3.4978	3.0896	3.2347	4.5582	4.3546	4.4564
4.9200	3.4907	3.0833	3.2282	4.5587	4.3554	4.4570
4.9300	3.4836	3.0770	3.2216	4.5591	4.3562	4.4576
4.9400	3.4765	3.0708	3.2151	4.5595	4.3570	4.4583
4.9500	3.4695	3.0646	3.2086	4.5599	4.3579	4.4589
4.9600	3.4625	3.0584	3.2021	4.5603	4.3587	4.4595
4.9700	3.4556	3.0523	3.1957	4.5607	4.3595	4.4601
4.9800	3.4486	3.0461	3.1893	4.5611	4.3603	4.4607
4.9900	3.4417	3.0400	3.1829	4.5615	4.3611	4.4613


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/a100_hist_outage_100e5.txt <==
rate	hist_1	hist_2	hist_3  out_1   out_2   out_3
0.0050	0.0205	0.0793	0.0455	0.0203	0.0785	0.0450
0.0150	0.0004	0.0015	0.0009	0.0207	0.0800	0.0459
0.0250	0.0004	0.0015	0.0009	0.0211	0.0816	0.0468
0.0350	0.0004	0.0016	0.0009	0.0215	0.0831	0.0477
0.0450	0.0004	0.0016	0.0010	0.0219	0.0847	0.0487
0.0550	0.0004	0.0016	0.0010	0.0224	0.0864	0.0496
0.0650	0.0005	0.0017	0.0010	0.0228	0.0880	0.0506
0.0750	0.0005	0.0017	0.0010	0.0233	0.0897	0.0516
0.0850	0.0005	0.0017	0.0010	0.0237	0.0915	0.0526
0.0950	0.0005	0.0018	0.0010	0.0242	0.0932	0.0536
0.1050	0.0005	0.0018	0.0011	0.0247	0.0950	0.0547
0.1150	0.0005	0.0018	0.0011	0.0252	0.0969	0.0558
0.1250	0.0005	0.0019	0.0011	0.0257	0.0987	0.0569
0.1350	0.0005	0.0019	0.0011	0.0262	0.1006	0.0580
0.1450	0.0005	0.0019	0.0012	0.0267	0.1025	0.0591
0.1550	0.0005	0.0020	0.0012	0.0273	0.1044	0.0603
0.1650	0.0006	0.0020	0.0012	0.0278	0.1064	0.0614
0.1750	0.0006	0.0021	0.0012	0.0284	0.1085	0.0626
0.1850	0.0006	0.0021	0.0012	0.0289	0.1106	0.0638
0.1950	0.0006	0.0021	0.0013	0.0295	0.1127	0.0651
0.2050	0.0006	0.0021	0.0013	0.0301	0.1148	0.0663
0.2150	0.0006	0.0022	0.0013	0.0307	0.1170	0.0676
0.2250	0.0006	0.0022	0.0013	0.0313	0.1192	0.0689
0.2350	0.0006	0.0023	0.0013	0.0319	0.1214	0.0703
0.2450	0.0006	0.0023	0.0014	0.0326	0.1237	0.0716
0.2550	0.0007	0.0024	0.0014	0.0332	0.1260	0.0730
0.2650	0.0007	0.0024	0.0014	0.0339	0.1284	0.0745
0.2750	0.0007	0.0025	0.0015	0.0345	0.1309	0.0759
0.2850	0.0007	0.0025	0.0015	0.0352	0.1334	0.0774
0.2950	0.0007	0.0025	0.0015	0.0359	0.1359	0.0789
0.3050	0.0007	0.0026	0.0016	0.0366	0.1384	0.0804
0.3150	0.0007	0.0026	0.0016	0.0373	0.1410	0.0820
0.3250	0.0008	0.0027	0.0016	0.0381	0.1436	0.0835
0.3350	0.0008	0.0027	0.0016	0.0388	0.1463	0.0851
0.3450	0.0008	0.0027	0.0017	0.0396	0.1490	0.0868
0.3550	0.0008	0.0028	0.0017	0.0404	0.1518	0.0884
0.3650	0.0008	0.0028	0.0017	0.0412	0.1546	0.0901
0.3750	0.0008	0.0029	0.0017	0.0420	0.1575	0.0918
0.3850	0.0008	0.0029	0.0018	0.0428	0.1604	0.0936
0.3950	0.0009	0.0030	0.0018	0.0437	0.1633	0.0954
0.4050	0.0009	0.0031	0.0018	0.0445	0.1664	0.0972
0.4150	0.0009	0.0031	0.0019	0.0454	0.1694	0.0991
0.4250	0.0009	0.0031	0.0019	0.0463	0.1726	0.1010
0.4350	0.0009	0.0032	0.0019	0.0472	0.1757	0.1029
0.4450	0.0009	0.0033	0.0020	0.0482	0.1789	0.1049
0.4550	0.0010	0.0033	0.0020	0.0491	0.1822	0.1069
0.4650	0.0010	0.0034	0.0020	0.0501	0.1855	0.1089
0.4750	0.0010	0.0034	0.0021	0.0511	0.1889	0.1109
0.4850	0.0010	0.0034	0.0021	0.0521	0.1923	0.1131
0.4950	0.0010	0.0035	0.0022	0.0531	0.1958	0.1152
0.5050	0.0010	0.0036	0.0022	0.0542	0.1993	0.1174
0.5150	0.0011	0.0036	0.0022	0.0552	0.2029	0.1196
0.5250	0.0011	0.0037	0.0023	0.0563	0.2066	0.1219
0.5350	0.0011	0.0037	0.0023	0.0574	0.2102	0.1242
0.5450	0.0011	0.0038	0.0024	0.0585	0.2140	0.1266
0.5550	0.0011	0.0039	0.0024	0.0597	0.2178	0.1289
0.5650	0.0012	0.0039	0.0025	0.0608	0.2217	0.1313
0.5750	0.0012	0.0040	0.0025	0.0620	0.2257	0.1338
0.5850	0.0012	0.0040	0.0025	0.0632	0.2297	0.1363
0.5950	0.0012	0.0040	0.0026	0.0644	0.2337	0.1389
0.6050	0.0013	0.0042	0.0026	0.0657	0.2378	0.1415
0.6150	0.0013	0.0042	0.0027	0.0670	0.2420	0.1442
0.6250	0.0013	0.0043	0.0027	0.0683	0.2462	0.1469
0.6350	0.0014	0.0043	0.0027	0.0696	0.2505	0.1496
0.6450	0.0014	0.0044	0.0028	0.0710	0.2549	0.1523
0.6550	0.0014	0.0044	0.0028	0.0723	0.2593	0.1551
0.6650	0.0014	0.0045	0.0029	0.0737	0.2637	0.1580
0.6750	0.0014	0.0046	0.0029	0.0752	0.2683	0.1610
0.6850	0.0015	0.0046	0.0030	0.0766	0.2729	0.1639
0.6950	0.0015	0.0047	0.0030	0.0781	0.2775	0.1669
0.7050	0.0015	0.0048	0.0031	0.0796	0.2823	0.1700
0.7150	0.0016	0.0048	0.0031	0.0811	0.2870	0.1731
0.7250	0.0016	0.0049	0.0032	0.0827	0.2918	0.1763
0.7350	0.0016	0.0049	0.0033	0.0843	0.2968	0.1795
0.7450	0.0016	0.0050	0.0033	0.0859	0.3018	0.1828
0.7550	0.0017	0.0050	0.0033	0.0875	0.3068	0.1861
0.7650	0.0017	0.0051	0.0034	0.0892	0.3119	0.1895
0.7750	0.0017	0.0052	0.0034	0.0910	0.3171	0.1929
0.7850	0.0018	0.0053	0.0035	0.0927	0.3223	0.1964
0.7950	0.0018	0.0053	0.0036	0.0945	0.3276	0.2000
0.8050	0.0018	0.0054	0.0036	0.0963	0.3330	0.2036
0.8150	0.0019	0.0054	0.0037	0.0981	0.3383	0.2072
0.8250	0.0019	0.0055	0.0037	0.1000	0.3438	0.2109
0.8350	0.0019	0.0056	0.0038	0.1020	0.3494	0.2147
0.8450	0.0020	0.0056	0.0039	0.1039	0.3550	0.2185
0.8550	0.0020	0.0057	0.0039	0.1059	0.3607	0.2224
0.8650	0.0020	0.0058	0.0039	0.1079	0.3665	0.2263
0.8750	0.0021	0.0058	0.0040	0.1099	0.3723	0.2303
0.8850	0.0021	0.0059	0.0041	0.1121	0.3782	0.2344
0.8950	0.0021	0.0059	0.0042	0.1142	0.3840	0.2385
0.9050	0.0022	0.0060	0.0042	0.1163	0.3900	0.2427
0.9150	0.0022	0.0061	0.0043	0.1185	0.3961	0.2469
0.9250	0.0023	0.0061	0.0044	0.1208	0.4022	0.2512
0.9350	0.0023	0.0062	0.0044	0.1231	0.4084	0.2556
0.9450	0.0023	0.0063	0.0045	0.1254	0.4146	0.2600
0.9550	0.0024	0.0063	0.0045	0.1278	0.4209	0.2645
0.9650	0.0024	0.0064	0.0046	0.1301	0.4273	0.2691
0.9750	0.0025	0.0064	0.0047	0.1326	0.4336	0.2737
0.9850	0.0025	0.0065	0.0047	0.1351	0.4401	0.2784
0.9950	0.0025	0.0065	0.0048	0.1377	0.4466	0.2831
1.0050	0.0026	0.0066	0.0049	0.1402	0.4532	0.2880
1.0150	0.0026	0.0067	0.0049	0.1428	0.4599	0.2929
1.0250	0.0027	0.0067	0.0050	0.1455	0.4665	0.2978
1.0350	0.0027	0.0067	0.0050	0.1482	0.4732	0.3028
1.0450	0.0028	0.0069	0.0051	0.1509	0.4800	0.3078
1.0550	0.0028	0.0069	0.0051	0.1538	0.4869	0.3129
1.0650	0.0028	0.0069	0.0052	0.1566	0.4938	0.3181
1.0750	0.0029	0.0070	0.0053	0.1595	0.5007	0.3233
1.0850	0.0029	0.0070	0.0053	0.1624	0.5077	0.3286
1.0950	0.0031	0.0070	0.0054	0.1654	0.5147	0.3340
1.1050	0.0031	0.0070	0.0055	0.1685	0.5217	0.3395
1.1150	0.0031	0.0071	0.0055	0.1716	0.5287	0.3450
1.1250	0.0032	0.0071	0.0056	0.1747	0.5358	0.3506
1.1350	0.0032	0.0072	0.0056	0.1779	0.5430	0.3562
1.1450	0.0032	0.0072	0.0057	0.1811	0.5502	0.3619
1.1550	0.0034	0.0072	0.0058	0.1845	0.5574	0.3676
1.1650	0.0034	0.0072	0.0058	0.1879	0.5647	0.3734
1.1750	0.0034	0.0073	0.0059	0.1913	0.5719	0.3793
1.1850	0.0035	0.0073	0.0060	0.1947	0.5792	0.3853
1.1950	0.0035	0.0073	0.0061	0.1982	0.5865	0.3914
1.2050	0.0036	0.0073	0.0061	0.2018	0.5938	0.3975
1.2150	0.0036	0.0073	0.0062	0.2054	0.6011	0.4036
1.2250	0.0037	0.0074	0.0063	0.2090	0.6085	0.4098
1.2350	0.0037	0.0073	0.0063	0.2128	0.6158	0.4162
1.2450	0.0038	0.0073	0.0063	0.2166	0.6232	0.4224
1.2550	0.0039	0.0074	0.0064	0.2204	0.6305	0.4288
1.2650	0.0039	0.0073	0.0064	0.2243	0.6378	0.4352
1.2750	0.0040	0.0073	0.0065	0.2283	0.6452	0.4417
1.2850	0.0041	0.0073	0.0065	0.2323	0.6525	0.4482
1.2950	0.0041	0.0073	0.0067	0.2364	0.6598	0.4548
1.3050	0.0042	0.0073	0.0067	0.2406	0.6671	0.4615
1.3150	0.0042	0.0073	0.0067	0.2448	0.6745	0.4681
1.3250	0.0043	0.0073	0.0068	0.2491	0.6818	0.4749
1.3350	0.0044	0.0073	0.0068	0.2534	0.6891	0.4817
1.3450	0.0045	0.0072	0.0069	0.2579	0.6964	0.4885
1.3550	0.0045	0.0072	0.0068	0.2623	0.7036	0.4954
1.3650	0.0045	0.0071	0.0069	0.2669	0.7108	0.5023
1.3750	0.0046	0.0071	0.0070	0.2714	0.7179	0.5092
1.3850	0.0047	0.0071	0.0071	0.2760	0.7250	0.5163
1.3950	0.0047	0.0071	0.0070	0.2807	0.7321	0.5233
1.4050	0.0048	0.0070	0.0071	0.2855	0.7391	0.5304
1.4150	0.0049	0.0069	0.0072	0.2903	0.7461	0.5375
1.4250	0.0049	0.0069	0.0072	0.2952	0.7530	0.5446
1.4350	0.0050	0.0068	0.0072	0.3002	0.7599	0.5518
1.4450	0.0050	0.0068	0.0072	0.3052	0.7667	0.5590
1.4550	0.0051	0.0067	0.0072	0.3103	0.7734	0.5663
1.4650	0.0052	0.0066	0.0072	0.3154	0.7801	0.5735
1.4750	0.0053	0.0066	0.0073	0.3207	0.7866	0.5808
1.4850	0.0053	0.0065	0.0073	0.3260	0.7932	0.5880
1.4950	0.0054	0.0065	0.0073	0.3313	0.7997	0.5953
1.5050	0.0054	0.0064	0.0074	0.3367	0.8061	0.6027
1.5150	0.0055	0.0063	0.0073	0.3421	0.8125	0.6100
1.5250	0.0056	0.0062	0.0073	0.3477	0.8187	0.6174
1.5350	0.0056	0.0061	0.0073	0.3533	0.8249	0.6247
1.5450	0.0057	0.0060	0.0073	0.3589	0.8309	0.6320
1.5550	0.0057	0.0059	0.0073	0.3647	0.8369	0.6393
1.5650	0.0058	0.0058	0.0074	0.3705	0.8428	0.6467
1.5750	0.0059	0.0057	0.0073	0.3763	0.8485	0.6540
1.5850	0.0060	0.0056	0.0074	0.3823	0.8542	0.6614
1.5950	0.0060	0.0055	0.0073	0.3882	0.8597	0.6687
1.6050	0.0060	0.0054	0.0073	0.3942	0.8652	0.6760
1.6150	0.0061	0.0053	0.0073	0.4003	0.8705	0.6833
1.6250	0.0061	0.0052	0.0073	0.4064	0.8758	0.6906
1.6350	0.0063	0.0050	0.0072	0.4127	0.8809	0.6979
1.6450	0.0063	0.0049	0.0072	0.4189	0.8859	0.7051
1.6550	0.0063	0.0048	0.0071	0.4253	0.8907	0.7122
1.6650	0.0064	0.0047	0.0072	0.4316	0.8955	0.7194
1.6750	0.0065	0.0046	0.0071	0.4381	0.9002	0.7265
1.6850	0.0065	0.0045	0.0070	0.4446	0.9047	0.7336
1.6950	0.0066	0.0044	0.0070	0.4512	0.9091	0.7406
1.7050	0.0066	0.0043	0.0069	0.4578	0.9134	0.7475
1.7150	0.0067	0.0041	0.0069	0.4645	0.9176	0.7544
1.7250	0.0068	0.0040	0.0068	0.4713	0.9216	0.7612
1.7350	0.0068	0.0039	0.0068	0.4780	0.9255	0.7680
1.7450	0.0069	0.0037	0.0067	0.4848	0.9293	0.7747
1.7550	0.0068	0.0036	0.0067	0.4917	0.9330	0.7814
1.7650	0.0069	0.0035	0.0065	0.4986	0.9365	0.7880
1.7750	0.0070	0.0034	0.0065	0.5055	0.9400	0.7945
1.7850	0.0070	0.0033	0.0064	0.5125	0.9433	0.8010
1.7950	0.0070	0.0031	0.0063	0.5195	0.9465	0.8074
1.8050	0.0071	0.0030	0.0063	0.5266	0.9496	0.8137
1.8150	0.0071	0.0029	0.0062	0.5337	0.9525	0.8199
1.8250	0.0072	0.0028	0.0061	0.5408	0.9553	0.8261
1.8350	0.0072	0.0027	0.0060	0.5480	0.9581	0.8321
1.8450	0.0072	0.0025	0.0059	0.5552	0.9606	0.8380
1.8550	0.0072	0.0025	0.0058	0.5624	0.9632	0.8439
1.8650	0.0072	0.0023	0.0056	0.5696	0.9656	0.8496
1.8750	0.0073	0.0022	0.0056	0.5769	0.9678	0.8552
1.8850	0.0073	0.0021	0.0055	0.5842	0.9700	0.8608
1.8950	0.0073	0.0020	0.0054	0.5915	0.9720	0.8662
1.9050	0.0073	0.0019	0.0053	0.5988	0.9740	0.8715
1.9150	0.0074	0.0018	0.0051	0.6061	0.9758	0.8768
1.9250	0.0074	0.0017	0.0051	0.6135	0.9775	0.8819
1.9350	0.0073	0.0016	0.0050	0.6208	0.9792	0.8869
1.9450	0.0074	0.0015	0.0048	0.6282	0.9808	0.8918
1.9550	0.0073	0.0014	0.0047	0.6355	0.9822	0.8965
1.9650	0.0073	0.0013	0.0046	0.6429	0.9836	0.9012
1.9750	0.0074	0.0013	0.0045	0.6502	0.9849	0.9057
1.9850	0.0073	0.0012	0.0043	0.6575	0.9862	0.9101
1.9950	0.0073	0.0011	0.0042	0.6649	0.9873	0.9144
2.0050	0.0073	0.0011	0.0041	0.6721	0.9884	0.9185
2.0150	0.0073	0.0010	0.0040	0.6794	0.9894	0.9226
2.0250	0.0072	0.0009	0.0039	0.6867	0.9903	0.9265
2.0350	0.0073	0.0008	0.0037	0.6940	0.9912	0.9302
2.0450	0.0072	0.0008	0.0036	0.7012	0.9920	0.9339
2.0550	0.0072	0.0007	0.0035	0.7084	0.9927	0.9374
2.0650	0.0072	0.0006	0.0033	0.7156	0.9934	0.9408
2.0750	0.0071	0.0006	0.0032	0.7227	0.9940	0.9441
2.0850	0.0070	0.0006	0.0031	0.7298	0.9946	0.9472
2.0950	0.0071	0.0005	0.0030	0.7369	0.9952	0.9503
2.1050	0.0070	0.0005	0.0029	0.7439	0.9957	0.9532
2.1150	0.0069	0.0004	0.0028	0.7508	0.9961	0.9560
2.1250	0.0069	0.0004	0.0027	0.7578	0.9965	0.9587
2.1350	0.0067	0.0004	0.0025	0.7645	0.9969	0.9613
2.1450	0.0068	0.0003	0.0024	0.7713	0.9972	0.9637
2.1550	0.0067	0.0003	0.0023	0.7780	0.9975	0.9661
2.1650	0.0066	0.0003	0.0022	0.7847	0.9978	0.9683
2.1750	0.0065	0.0003	0.0021	0.7913	0.9981	0.9705
2.1850	0.0064	0.0002	0.0020	0.7978	0.9984	0.9725
2.1950	0.0064	0.0002	0.0018	0.8042	0.9986	0.9744
2.2050	0.0063	0.0002	0.0018	0.8106	0.9988	0.9762
2.2150	0.0062	0.0002	0.0017	0.8168	0.9990	0.9779
2.2250	0.0061	0.0002	0.0016	0.8229	0.9992	0.9795
2.2350	0.0060	0.0001	0.0015	0.8290	0.9993	0.9811
2.2450	0.0060	0.0001	0.0014	0.8350	0.9995	0.9826
2.2550	0.0058	0.0001	0.0013	0.8409	0.9996	0.9839
2.2650	0.0057	0.0001	0.0013	0.8467	0.9997	0.9852
2.2750	0.0056	0.0001	0.0012	0.8524	0.9998	0.9865
2.2850	0.0056	0.0001	0.0011	0.8579	0.9999	0.9876
2.2950	0.0054	0.0001	0.0010	0.8634	0.9999	0.9886
2.3050	0.0053	0.0000	0.0010	0.8688	1.0000	0.9896
2.3150	0.0052	0.0000	0.0009	0.8740	1.0000	0.9905
2.3250	0.0051	0.0000	0.0008	0.8792	1.0000	0.9914
2.3350	0.0050	0.0000	0.0008	0.8842	1.0000	0.9921
2.3450	0.0049	0.0000	0.0007	0.8891	1.0000	0.9929
2.3550	0.0048	0.0000	0.0006	0.8940	1.0000	0.9935
2.3650	0.0046	0.0000	0.0006	0.8987	1.0000	0.9942
2.3750	0.0045	0.0000	0.0005	0.9032	1.0000	0.9947
2.3850	0.0043	0.0000	0.0005	0.9077	1.0000	0.9953
2.3950	0.0043	0.0000	0.0005	0.9120	1.0000	0.9958
2.4050	0.0042	0.0000	0.0004	0.9162	1.0000	0.9962
2.4150	0.0040	0.0000	0.0004	0.9203	1.0000	0.9966
2.4250	0.0039	0.0000	0.0003	0.9242	1.0000	0.9970
2.4350	0.0038	0.0000	0.0003	0.9281	1.0000	0.9973
2.4450	0.0037	0.0000	0.0003	0.9318	1.0000	0.9976
2.4550	0.0035	0.0000	0.0003	0.9354	1.0000	0.9979
2.4650	0.0034	0.0000	0.0002	0.9388	1.0000	0.9981
2.4750	0.0033	0.0000	0.0002	0.9422	1.0000	0.9983
2.4850	0.0032	0.0000	0.0002	0.9454	1.0000	0.9986
2.4950	0.0031	0.0000	0.0002	0.9485	1.0000	0.9988
2.5050	0.0029	0.0000	0.0002	0.9515	1.0000	0.9989
2.5150	0.0028	0.0000	0.0001	0.9544	1.0000	0.9991
2.5250	0.0027	0.0000	0.0001	0.9572	1.0000	0.9993
2.5350	0.0026	0.0000	0.0001	0.9598	1.0000	0.9994
2.5450	0.0025	0.0000	0.0001	0.9624	1.0000	0.9995
2.5550	0.0023	0.0000	0.0001	0.9647	1.0000	0.9996
2.5650	0.0023	0.0000	0.0001	0.9671	1.0000	0.9997
2.5750	0.0021	0.0000	0.0001	0.9693	1.0000	0.9998
2.5850	0.0020	0.0000	0.0001	0.9713	1.0000	0.9998
2.5950	0.0019	0.0000	0.0001	0.9733	1.0000	0.9999
2.6050	0.0018	0.0000	0.0001	0.9752	1.0000	1.0000
2.6150	0.0017	0.0000	0.0000	0.9770	1.0000	1.0000
2.6250	0.0016	0.0000	0.0000	0.9787	1.0000	1.0000
2.6350	0.0016	0.0000	0.0000	0.9803	1.0000	1.0000
2.6450	0.0015	0.0000	0.0000	0.9818	1.0000	1.0000
2.6550	0.0014	0.0000	0.0000	0.9832	1.0000	1.0000
2.6650	0.0013	0.0000	0.0000	0.9845	1.0000	1.0000
2.6750	0.0012	0.0000	0.0000	0.9858	1.0000	1.0000
2.6850	0.0011	0.0000	0.0000	0.9869	1.0000	1.0000
2.6950	0.0011	0.0000	0.0000	0.9880	1.0000	1.0000
2.7050	0.0010	0.0000	0.0000	0.9891	1.0000	1.0000
2.7150	0.0009	0.0000	0.0000	0.9900	1.0000	1.0000
2.7250	0.0009	0.0000	0.0000	0.9909	1.0000	1.0000
2.7350	0.0008	0.0000	0.0000	0.9917	1.0000	1.0000
2.7450	0.0007	0.0000	0.0000	0.9925	1.0000	1.0000
2.7550	0.0007	0.0000	0.0000	0.9932	1.0000	1.0000
2.7650	0.0006	0.0000	0.0000	0.9938	1.0000	1.0000
2.7750	0.0006	0.0000	0.0000	0.9944	1.0000	1.0000
2.7850	0.0005	0.0000	0.0000	0.9950	1.0000	1.0000
2.7950	0.0005	0.0000	0.0000	0.9955	1.0000	1.0000
2.8050	0.0004	0.0000	0.0000	0.9959	1.0000	1.0000
2.8150	0.0004	0.0000	0.0000	0.9964	1.0000	1.0000
2.8250	0.0004	0.0000	0.0000	0.9968	1.0000	1.0000
2.8350	0.0004	0.0000	0.0000	0.9971	1.0000	1.0000
2.8450	0.0003	0.0000	0.0000	0.9975	1.0000	1.0000
2.8550	0.0003	0.0000	0.0000	0.9977	1.0000	1.0000
2.8650	0.0003	0.0000	0.0000	0.9980	1.0000	1.0000
2.8750	0.0002	0.0000	0.0000	0.9982	1.0000	1.0000
2.8850	0.0002	0.0000	0.0000	0.9984	1.0000	1.0000
2.8950	0.0002	0.0000	0.0000	0.9986	1.0000	1.0000
2.9050	0.0002	0.0000	0.0000	0.9988	1.0000	1.0000
2.9150	0.0001	0.0000	0.0000	0.9990	1.0000	1.0000
2.9250	0.0001	0.0000	0.0000	0.9991	1.0000	1.0000
2.9350	0.0001	0.0000	0.0000	0.9992	1.0000	1.0000
2.9450	0.0001	0.0000	0.0000	0.9993	1.0000	1.0000
2.9550	0.0001	0.0000	0.0000	0.9995	1.0000	1.0000
2.9650	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.9750	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.9850	0.0001	0.0000	0.0000	0.9997	1.0000	1.0000
2.9950	0.0001	0.0000	0.0000	0.9998	1.0000	1.0000


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/a100_rate_vals_100e5.txt <==
time	val_1   val_2   val_3
1.0000	1.8650	1.1740	1.1854
2.0000	0.5493	0.3249	0.3015
3.0000	2.4176	1.5496	1.4500
4.0000	1.9942	1.5880	2.0173
5.0000	1.1711	1.7967	0.8681
6.0000	2.4066	0.3335	1.2327
7.0000	0.9011	1.3843	1.0298
8.0000	0.0000	1.9863	1.3648
9.0000	1.8824	1.1285	1.8848
10.0000	2.2412	1.0845	0.9678
11.0000	2.4810	0.0418	0.7328
12.0000	0.4029	1.2827	1.5916
13.0000	1.5943	1.4327	1.6902
14.0000	1.5989	0.2865	1.5407
15.0000	0.0960	1.3120	1.2468
16.0000	2.3398	1.0527	2.1837
17.0000	2.2230	0.9841	0.5806
18.0000	1.9169	1.2333	1.6271
19.0000	1.0813	1.8209	0.8157
20.0000	1.6166	1.4079	1.2951
21.0000	2.3126	1.0903	0.0000
22.0000	1.9272	0.6443	1.1187
23.0000	1.3724	1.5385	1.1755
24.0000	1.8403	1.1408	0.7707
25.0000	1.4176	1.2962	1.4825
26.0000	1.8847	0.4648	1.9427
27.0000	0.6242	1.0626	0.0000
28.0000	0.0000	0.0673	1.9779
29.0000	1.5804	0.9540	0.5266
30.0000	2.5255	1.8045	1.7785
31.0000	1.7615	0.8368	1.9759
32.0000	1.9646	0.2953	0.6914
33.0000	0.0000	0.4905	2.3561
34.0000	0.7798	1.1259	1.2376
35.0000	1.6120	0.2663	1.0823
36.0000	1.6738	1.5141	1.7364
37.0000	2.0678	1.3597	1.8874
38.0000	1.5475	1.4785	0.9804
39.0000	0.9496	0.5427	1.0974
40.0000	2.3844	1.4982	1.6942
41.0000	1.5828	0.6760	1.9672
42.0000	1.0243	0.0000	1.0258
43.0000	2.2649	0.6456	1.3183
44.0000	1.2883	1.3382	1.0139
45.0000	1.8824	0.0000	1.2709
46.0000	2.3034	1.8604	1.7398
47.0000	2.3143	1.0462	1.6496
48.0000	2.3340	1.1884	2.1254
49.0000	2.3205	2.1966	1.7142
50.0000	1.8641	0.9316	2.0875
51.0000	2.0620	0.7590	1.7195
52.0000	1.3917	1.5486	1.5658
53.0000	2.0270	1.6568	0.4993
54.0000	1.9106	0.3708	1.9463
55.0000	2.5391	1.3883	0.2702
56.0000	1.9142	1.4807	0.8817
57.0000	1.4485	1.3340	1.3279
58.0000	2.3028	0.5283	0.7587
59.0000	2.4916	1.7865	0.0000
60.0000	1.2188	0.9253	1.1114
61.0000	1.8333	0.2361	0.8917
62.0000	0.8734	0.5062	1.2467
63.0000	2.0217	1.5367	1.4319
64.0000	1.2964	0.8665	1.7250
65.0000	1.6911	0.0000	1.9507
66.0000	0.4634	0.0000	1.4362
67.0000	1.5830	1.3922	1.2361
68.0000	1.0421	2.2219	0.9150
69.0000	1.4908	0.6835	1.2906
70.0000	1.9309	0.0000	0.7363
71.0000	1.4820	1.0594	1.9551
72.0000	2.0831	2.0041	1.8792
73.0000	1.4315	1.1474	1.0442
74.0000	1.4790	0.6898	1.0615
75.0000	1.1395	1.5851	1.4540
76.0000	2.0873	1.2134	1.0267
77.0000	2.1914	1.7085	1.5385
78.0000	2.3740	0.7197	0.8053
79.0000	0.8305	1.5314	1.8131
80.0000	1.5093	1.5383	1.2372
81.0000	1.4963	1.0383	1.9671
82.0000	0.7587	1.5049	1.5602
83.0000	2.1468	0.4129	1.3039
84.0000	1.8018	1.9250	0.0000
85.0000	2.2327	1.0798	1.0593
86.0000	2.2091	0.5142	0.0901
87.0000	2.0225	1.0782	1.1547
88.0000	1.0283	1.6937	0.8777
89.0000	0.6797	0.9015	1.1342
90.0000	2.6130	0.9722	1.8323
91.0000	0.8044	1.5660	2.1465
92.0000	1.9592	1.1365	1.2984
93.0000	0.9776	1.6680	0.6503
94.0000	0.8528	1.3509	1.6354
95.0000	2.0506	1.7091	1.9369
96.0000	1.1517	1.0629	1.7090
97.0000	2.2254	1.7087	1.7797
98.0000	2.3621	1.5058	0.0000
99.0000	1.2580	0.5688	1.0467
100.0000	1.9619	1.1272	1.5619
101.0000	2.3598	1.6524	1.2566
102.0000	1.9973	1.6182	1.8596
103.0000	1.1444	1.2554	1.7075
104.0000	2.5762	0.5429	1.6840
105.0000	1.2865	0.9685	2.1201
106.0000	1.0243	1.2532	1.3375
107.0000	1.5849	1.3046	1.4478
108.0000	1.7596	1.6178	0.0000
109.0000	0.0000	1.6100	1.8742
110.0000	1.4287	1.1663	1.3827
111.0000	1.6143	0.0000	1.9107
112.0000	1.5090	0.6835	1.4887
113.0000	1.5641	1.1441	0.4377
114.0000	0.2087	0.5709	0.0000
115.0000	0.9893	1.6340	1.8636
116.0000	1.6349	0.9123	0.5368
117.0000	2.1385	0.8179	1.6598
118.0000	1.7026	0.5127	2.1246
119.0000	1.7385	0.9698	1.0436
120.0000	0.1125	0.3861	1.7465
121.0000	0.6540	1.4632	1.6359
122.0000	2.2930	1.3696	2.0999
123.0000	0.3346	1.2242	1.5380
124.0000	1.6352	0.0437	1.0111
125.0000	1.5785	1.5236	1.4857
126.0000	1.9524	1.2382	1.8193
127.0000	1.8077	1.3783	1.5095
128.0000	1.8209	1.0961	1.9179
129.0000	0.7444	1.6928	2.0161
130.0000	2.3974	0.2825	2.2846
131.0000	1.3289	1.2756	0.5957
132.0000	2.4003	0.5194	1.3316
133.0000	1.8473	0.0000	0.2606
134.0000	2.1647	1.5094	1.5661
135.0000	0.2142	1.0530	1.0268
136.0000	1.3215	0.2445	1.1395
137.0000	2.2126	1.2720	1.0828
138.0000	1.2124	0.8540	0.8926
139.0000	2.2735	1.0453	0.6028
140.0000	0.3030	0.0000	1.5559
141.0000	1.3256	0.8793	0.2531
142.0000	0.8121	1.6125	0.0000
143.0000	1.7192	1.0427	0.3668
144.0000	1.6672	1.8575	0.9529
145.0000	2.4704	0.4527	1.7215
146.0000	1.0604	1.5033	1.0163
147.0000	2.0321	0.4492	0.2834
148.0000	1.4579	0.7017	1.1619
149.0000	1.6910	1.6271	1.9286
150.0000	2.3067	1.5822	1.6649
151.0000	1.8750	2.3050	0.0000
152.0000	1.7723	1.2289	0.0000
153.0000	2.4230	1.3886	1.6433
154.0000	2.0806	1.7619	0.3406
155.0000	2.3800	1.0226	2.1737
156.0000	1.0558	0.4188	1.1537
157.0000	1.7766	0.7595	1.7504
158.0000	2.0687	1.8502	1.6345
159.0000	0.7934	0.0000	1.0153
160.0000	1.4092	0.9370	0.5891
161.0000	2.3661	0.4906	1.5981
162.0000	1.7984	1.1112	1.4441
163.0000	1.6229	1.5772	1.6060
164.0000	2.1658	0.8844	1.2760
165.0000	1.8299	1.7885	0.5354
166.0000	1.9085	1.4241	1.3723
167.0000	1.4630	1.2300	1.9921
168.0000	1.7013	0.7487	1.7421
169.0000	1.8433	0.3981	1.8857
170.0000	2.2090	0.9652	1.4467
171.0000	1.8662	1.2640	1.6549
172.0000	2.2482	1.1853	2.0745
173.0000	1.4740	1.3149	1.7759
174.0000	2.0693	1.1316	1.6569
175.0000	0.6919	0.0000	1.4192
176.0000	2.3248	1.6654	0.2423
177.0000	2.1609	1.0300	1.9822
178.0000	2.0228	1.4008	0.3202
179.0000	1.9046	0.6221	0.0000
180.0000	2.4731	0.5350	1.3384
181.0000	1.3931	1.6259	2.2723
182.0000	0.3928	1.3264	1.4968
183.0000	1.5892	0.9966	1.0669
184.0000	1.5635	1.6026	2.3157
185.0000	2.2810	0.4417	1.1833
186.0000	1.2689	0.9839	1.5925
187.0000	1.5902	1.5987	1.0770
188.0000	1.3067	1.1443	0.5500
189.0000	1.3246	1.7395	1.5033
190.0000	1.9568	1.3028	0.7504
191.0000	2.1811	1.0831	2.0915
192.0000	2.1270	0.6335	1.4129
193.0000	2.2733	1.2763	0.8166
194.0000	1.9252	0.0000	2.2573
195.0000	1.5725	1.6262	1.7453
196.0000	2.4835	1.7044	1.6735
197.0000	1.7705	0.4235	1.5305
198.0000	0.9888	1.4911	1.3535
199.0000	0.8666	0.5552	1.4524
200.0000	0.0000	1.6767	0.7227


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/a53_hist_outage_100e5.txt <==
rate	hist_1	hist_2	hist_3  out_1   out_2   out_3
0.0050	0.0048	0.0191	0.0108	0.0047	0.0189	0.0107
0.0150	0.0001	0.0004	0.0002	0.0048	0.0192	0.0109
0.0250	0.0001	0.0004	0.0002	0.0049	0.0196	0.0111
0.0350	0.0001	0.0004	0.0002	0.0051	0.0200	0.0114
0.0450	0.0001	0.0004	0.0002	0.0052	0.0204	0.0116
0.0550	0.0001	0.0004	0.0002	0.0053	0.0208	0.0118
0.0650	0.0001	0.0004	0.0002	0.0054	0.0213	0.0120
0.0750	0.0001	0.0004	0.0002	0.0055	0.0217	0.0123
0.0850	0.0001	0.0004	0.0003	0.0056	0.0221	0.0125
0.0950	0.0001	0.0004	0.0003	0.0057	0.0226	0.0128
0.1050	0.0001	0.0005	0.0003	0.0058	0.0230	0.0130
0.1150	0.0001	0.0005	0.0003	0.0059	0.0235	0.0133
0.1250	0.0001	0.0005	0.0003	0.0060	0.0239	0.0136
0.1350	0.0001	0.0005	0.0003	0.0062	0.0244	0.0138
0.1450	0.0001	0.0005	0.0003	0.0063	0.0249	0.0141
0.1550	0.0001	0.0005	0.0003	0.0064	0.0254	0.0144
0.1650	0.0001	0.0005	0.0003	0.0065	0.0259	0.0147
0.1750	0.0001	0.0005	0.0003	0.0067	0.0264	0.0150
0.1850	0.0001	0.0005	0.0003	0.0068	0.0269	0.0153
0.1950	0.0001	0.0005	0.0003	0.0070	0.0275	0.0156
0.2050	0.0001	0.0005	0.0003	0.0071	0.0280	0.0159
0.2150	0.0001	0.0005	0.0003	0.0072	0.0286	0.0162
0.2250	0.0001	0.0006	0.0003	0.0074	0.0291	0.0166
0.2350	0.0002	0.0006	0.0003	0.0075	0.0297	0.0169
0.2450	0.0002	0.0006	0.0003	0.0077	0.0303	0.0172
0.2550	0.0002	0.0006	0.0003	0.0079	0.0309	0.0176
0.2650	0.0002	0.0006	0.0004	0.0080	0.0315	0.0179
0.2750	0.0002	0.0006	0.0004	0.0082	0.0322	0.0183
0.2850	0.0002	0.0006	0.0004	0.0083	0.0328	0.0186
0.2950	0.0002	0.0007	0.0004	0.0085	0.0335	0.0190
0.3050	0.0002	0.0007	0.0004	0.0087	0.0341	0.0194
0.3150	0.0002	0.0007	0.0004	0.0089	0.0348	0.0198
0.3250	0.0002	0.0007	0.0004	0.0090	0.0355	0.0202
0.3350	0.0002	0.0007	0.0004	0.0092	0.0362	0.0206
0.3450	0.0002	0.0007	0.0004	0.0094	0.0369	0.0210
0.3550	0.0002	0.0007	0.0004	0.0096	0.0376	0.0214
0.3650	0.0002	0.0008	0.0004	0.0098	0.0384	0.0218
0.3750	0.0002	0.0008	0.0004	0.0100	0.0391	0.0223
0.3850	0.0002	0.0008	0.0005	0.0102	0.0399	0.0227
0.3950	0.0002	0.0008	0.0005	0.0104	0.0407	0.0232
0.4050	0.0002	0.0008	0.0005	0.0106	0.0416	0.0236
0.4150	0.0002	0.0008	0.0005	0.0108	0.0424	0.0241
0.4250	0.0002	0.0008	0.0005	0.0110	0.0432	0.0246
0.4350	0.0002	0.0009	0.0005	0.0112	0.0441	0.0251
0.4450	0.0002	0.0009	0.0005	0.0115	0.0449	0.0256
0.4550	0.0002	0.0009	0.0005	0.0117	0.0458	0.0261
0.4650	0.0002	0.0009	0.0005	0.0119	0.0467	0.0266
0.4750	0.0002	0.0009	0.0005	0.0122	0.0477	0.0271
0.4850	0.0002	0.0010	0.0006	0.0124	0.0486	0.0277
0.4950	0.0003	0.0010	0.0006	0.0127	0.0496	0.0282
0.5050	0.0003	0.0010	0.0006	0.0129	0.0506	0.0288
0.5150	0.0003	0.0010	0.0006	0.0132	0.0515	0.0294
0.5250	0.0003	0.0010	0.0006	0.0134	0.0526	0.0300
0.5350	0.0003	0.0011	0.0006	0.0137	0.0536	0.0306
0.5450	0.0003	0.0011	0.0006	0.0140	0.0547	0.0312
0.5550	0.0003	0.0011	0.0006	0.0142	0.0557	0.0318
0.5650	0.0003	0.0011	0.0006	0.0145	0.0568	0.0324
0.5750	0.0003	0.0011	0.0007	0.0148	0.0579	0.0331
0.5850	0.0003	0.0012	0.0007	0.0151	0.0591	0.0337
0.5950	0.0003	0.0022	0.0007	0.0154	0.0606	0.0344
0.6050	0.0003	0.0033	0.0007	0.0157	0.0634	0.0351
0.6150	0.0003	0.0051	0.0007	0.0161	0.0676	0.0358
0.6250	0.0003	0.0104	0.0007	0.0164	0.0744	0.0365
0.6350	0.0003	0.0151	0.0007	0.0167	0.0869	0.0372
0.6450	0.0003	0.0301	0.0007	0.0170	0.1079	0.0380
0.6550	0.0004	0.0503	0.0008	0.0174	0.1505	0.0387
0.6650	0.0004	0.0769	0.0008	0.0177	0.2108	0.0395
0.6750	0.0004	0.1057	0.0008	0.0181	0.3030	0.0402
0.6850	0.0004	0.1267	0.0008	0.0185	0.4211	0.0410
0.6950	0.0004	0.1422	0.0008	0.0188	0.5544	0.0418
0.7050	0.0004	0.1370	0.0008	0.0192	0.6975	0.0426
0.7150	0.0004	0.1030	0.0008	0.0196	0.8226	0.0435
0.7250	0.0004	0.0638	0.0009	0.0200	0.9037	0.0443
0.7350	0.0004	0.0378	0.0009	0.0204	0.9524	0.0452
0.7450	0.0004	0.0167	0.0009	0.0208	0.9800	0.0461
0.7550	0.0004	0.0075	0.0009	0.0212	0.9905	0.0470
0.7650	0.0004	0.0036	0.0009	0.0216	0.9957	0.0479
0.7750	0.0004	0.0016	0.0010	0.0221	0.9981	0.0489
0.7850	0.0004	0.0010	0.0010	0.0225	0.9993	0.0498
0.7950	0.0005	0.0002	0.0010	0.0229	1.0000	0.0508
0.8050	0.0005	0.0000	0.0010	0.0234	1.0000	0.0518
0.8150	0.0005	0.0000	0.0010	0.0239	1.0000	0.0528
0.8250	0.0005	0.0000	0.0010	0.0243	1.0000	0.0539
0.8350	0.0005	0.0000	0.0011	0.0248	1.0000	0.0549
0.8450	0.0005	0.0000	0.0011	0.0253	1.0000	0.0560
0.8550	0.0005	0.0000	0.0011	0.0258	1.0000	0.0571
0.8650	0.0005	0.0000	0.0011	0.0263	1.0000	0.0582
0.8750	0.0005	0.0000	0.0011	0.0269	1.0000	0.0594
0.8850	0.0005	0.0000	0.0012	0.0274	1.0000	0.0605
0.8950	0.0006	0.0000	0.0012	0.0280	1.0000	0.0617
0.9050	0.0006	0.0000	0.0012	0.0285	1.0000	0.0629
0.9150	0.0006	0.0000	0.0012	0.0291	1.0000	0.0641
0.9250	0.0006	0.0000	0.0013	0.0297	1.0000	0.0654
0.9350	0.0006	0.0000	0.0013	0.0302	1.0000	0.0667
0.9450	0.0006	0.0000	0.0013	0.0308	1.0000	0.0680
0.9550	0.0006	0.0000	0.0013	0.0315	1.0000	0.0693
0.9650	0.0006	0.0000	0.0013	0.0321	1.0000	0.0706
0.9750	0.0006	0.0000	0.0014	0.0327	1.0000	0.0720
0.9850	0.0007	0.0000	0.0014	0.0334	1.0000	0.0734
0.9950	0.0007	0.0000	0.0015	0.0340	1.0000	0.0748
1.0050	0.0007	0.0000	0.0015	0.0347	1.0000	0.0763
1.0150	0.0007	0.0000	0.0015	0.0354	1.0000	0.0777
1.0250	0.0007	0.0000	0.0015	0.0361	1.0000	0.0792
1.0350	0.0007	0.0000	0.0015	0.0368	1.0000	0.0808
1.0450	0.0007	0.0000	0.0016	0.0375	1.0000	0.0823
1.0550	0.0008	0.0000	0.0016	0.0383	1.0000	0.0839
1.0650	0.0007	0.0000	0.0016	0.0390	1.0000	0.0855
1.0750	0.0008	0.0000	0.0017	0.0398	1.0000	0.0871
1.0850	0.0008	0.0000	0.0017	0.0406	1.0000	0.0888
1.0950	0.0008	0.0000	0.0017	0.0414	1.0000	0.0905
1.1050	0.0008	0.0000	0.0018	0.0422	1.0000	0.0923
1.1150	0.0009	0.0000	0.0018	0.0430	1.0000	0.0940
1.1250	0.0009	0.0000	0.0019	0.0439	1.0000	0.0959
1.1350	0.0009	0.0000	0.0019	0.0448	1.0000	0.0977
1.1450	0.0009	0.0000	0.0022	0.0457	1.0000	0.0996
1.1550	0.0009	0.0000	0.0043	0.0466	1.0000	0.1027
1.1650	0.0009	0.0000	0.0076	0.0475	1.0000	0.1087
1.1750	0.0009	0.0000	0.0140	0.0484	1.0000	0.1186
1.1850	0.0010	0.0000	0.0319	0.0494	1.0000	0.1403
1.1950	0.0010	0.0000	0.0590	0.0504	1.0000	0.1836
1.2050	0.0010	0.0000	0.1099	0.0514	1.0000	0.2665
1.2150	0.0010	0.0000	0.1585	0.0524	1.0000	0.4011
1.2250	0.0010	0.0000	0.1681	0.0534	1.0000	0.5719
1.2350	0.0011	0.0000	0.1501	0.0544	1.0000	0.7336
1.2450	0.0011	0.0000	0.1085	0.0555	1.0000	0.8669
1.2550	0.0011	0.0000	0.0520	0.0566	1.0000	0.9450
1.2650	0.0011	0.0000	0.0231	0.0577	1.0000	0.9785
1.2750	0.0011	0.0000	0.0095	0.0588	1.0000	0.9937
1.2850	0.0012	0.0000	0.0023	0.0599	1.0000	0.9991
1.2950	0.0012	0.0000	0.0004	0.0611	1.0000	0.9999
1.3050	0.0012	0.0000	0.0000	0.0623	1.0000	1.0000
1.3150	0.0012	0.0000	0.0000	0.0635	1.0000	1.0000
1.3250	0.0013	0.0000	0.0000	0.0647	1.0000	1.0000
1.3350	0.0012	0.0000	0.0000	0.0660	1.0000	1.0000
1.3450	0.0013	0.0000	0.0000	0.0673	1.0000	1.0000
1.3550	0.0013	0.0000	0.0000	0.0686	1.0000	1.0000
1.3650	0.0013	0.0000	0.0000	0.0699	1.0000	1.0000
1.3750	0.0014	0.0000	0.0000	0.0713	1.0000	1.0000
1.3850	0.0014	0.0000	0.0000	0.0726	1.0000	1.0000
1.3950	0.0014	0.0000	0.0000	0.0741	1.0000	1.0000
1.4050	0.0014	0.0000	0.0000	0.0755	1.0000	1.0000
1.4150	0.0015	0.0000	0.0000	0.0770	1.0000	1.0000
1.4250	0.0015	0.0000	0.0000	0.0784	1.0000	1.0000
1.4350	0.0015	0.0000	0.0000	0.0800	1.0000	1.0000
1.4450	0.0015	0.0000	0.0000	0.0815	1.0000	1.0000
1.4550	0.0016	0.0000	0.0000	0.0831	1.0000	1.0000
1.4650	0.0016	0.0000	0.0000	0.0846	1.0000	1.0000
1.4750	0.0016	0.0000	0.0000	0.0863	1.0000	1.0000
1.4850	0.0017	0.0000	0.0000	0.0880	1.0000	1.0000
1.4950	0.0017	0.0000	0.0000	0.0897	1.0000	1.0000
1.5050	0.0018	0.0000	0.0000	0.0914	1.0000	1.0000
1.5150	0.0018	0.0000	0.0000	0.0932	1.0000	1.0000
1.5250	0.0018	0.0000	0.0000	0.0950	1.0000	1.0000
1.5350	0.0018	0.0000	0.0000	0.0968	1.0000	1.0000
1.5450	0.0019	0.0000	0.0000	0.0986	1.0000	1.0000
1.5550	0.0019	0.0000	0.0000	0.1005	1.0000	1.0000
1.5650	0.0019	0.0000	0.0000	0.1024	1.0000	1.0000
1.5750	0.0020	0.0000	0.0000	0.1044	1.0000	1.0000
1.5850	0.0020	0.0000	0.0000	0.1064	1.0000	1.0000
1.5950	0.0020	0.0000	0.0000	0.1084	1.0000	1.0000
1.6050	0.0021	0.0000	0.0000	0.1105	1.0000	1.0000
1.6150	0.0021	0.0000	0.0000	0.1126	1.0000	1.0000
1.6250	0.0021	0.0000	0.0000	0.1147	1.0000	1.0000
1.6350	0.0022	0.0000	0.0000	0.1169	1.0000	1.0000
1.6450	0.0022	0.0000	0.0000	0.1191	1.0000	1.0000
1.6550	0.0023	0.0000	0.0000	0.1213	1.0000	1.0000
1.6650	0.0023	0.0000	0.0000	0.1236	1.0000	1.0000
1.6750	0.0024	0.0000	0.0000	0.1259	1.0000	1.0000
1.6850	0.0024	0.0000	0.0000	0.1283	1.0000	1.0000
1.6950	0.0025	0.0000	0.0000	0.1307	1.0000	1.0000
1.7050	0.0025	0.0000	0.0000	0.1332	1.0000	1.0000
1.7150	0.0026	0.0000	0.0000	0.1357	1.0000	1.0000
1.7250	0.0026	0.0000	0.0000	0.1383	1.0000	1.0000
1.7350	0.0026	0.0000	0.0000	0.1409	1.0000	1.0000
1.7450	0.0030	0.0000	0.0000	0.1435	1.0000	1.0000
1.7550	0.0062	0.0000	0.0000	0.1476	1.0000	1.0000
1.7650	0.0151	0.0000	0.0000	0.1571	1.0000	1.0000
1.7750	0.0380	0.0000	0.0000	0.1794	1.0000	1.0000
1.7850	0.0919	0.0000	0.0000	0.2426	1.0000	1.0000
1.7950	0.1509	0.0000	0.0000	0.3642	1.0000	1.0000
1.8050	0.1782	0.0000	0.0000	0.5353	1.0000	1.0000
1.8150	0.1634	0.0000	0.0000	0.7122	1.0000	1.0000
1.8250	0.1093	0.0000	0.0000	0.8489	1.0000	1.0000
1.8350	0.0657	0.0000	0.0000	0.9365	1.0000	1.0000
1.8450	0.0273	0.0000	0.0000	0.9814	1.0000	1.0000
1.8550	0.0079	0.0000	0.0000	0.9964	1.0000	1.0000
1.8650	0.0009	0.0000	0.0000	0.9997	1.0000	1.0000
1.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/a53_rate_vals_100e5.txt <==
time	val_1   val_2   val_3
1.0000	1.8248	0.6852	1.2280
2.0000	1.2473	0.6855	0.9995
3.0000	1.8249	0.6852	1.2274
4.0000	1.8252	0.6856	1.2277
5.0000	1.8249	0.6859	1.2280
6.0000	1.8246	0.6862	1.2277
7.0000	1.5970	0.6859	1.2281
8.0000	0.0000	0.6863	1.2278
9.0000	1.8243	0.6866	1.2281
10.0000	1.8241	0.6863	1.2285
11.0000	1.8244	0.6860	1.2282
12.0000	1.1104	0.6857	1.2279
13.0000	1.8244	0.6861	1.2282
14.0000	1.8248	0.6864	1.2285
15.0000	0.7979	0.6861	1.2282
16.0000	1.8248	0.6864	1.2279
17.0000	1.8251	0.6861	1.2283
18.0000	1.8248	0.6858	1.2280
19.0000	1.7831	0.6862	1.2283
20.0000	1.8242	0.6865	1.2280
21.0000	1.8246	0.6862	0.0000
22.0000	1.8249	0.6859	1.2281
23.0000	1.8246	0.6856	1.2278
24.0000	1.8243	0.6859	1.2281
25.0000	1.8246	0.6857	1.2278
26.0000	1.8244	0.6860	1.2281
27.0000	1.3331	0.6857	0.6893
28.0000	0.0000	0.6860	1.2282
29.0000	1.8241	0.6857	1.2244
30.0000	1.8238	0.6861	1.2282
31.0000	1.8241	0.6864	1.2285
32.0000	1.8238	0.6861	1.2289
33.0000	0.0000	0.6858	1.2286
34.0000	1.4761	0.6861	1.2289
35.0000	1.8236	0.6865	1.2286
36.0000	1.8239	0.6862	1.2283
37.0000	1.8242	0.6865	1.2286
38.0000	1.8246	0.6862	1.2290
39.0000	1.6533	0.6865	1.2287
40.0000	1.8240	0.6863	1.2290
41.0000	1.8243	0.6866	1.2294
42.0000	1.7276	0.1141	1.2297
43.0000	1.8237	0.6860	1.2294
44.0000	1.8241	0.6857	1.2297
45.0000	1.8238	0.4049	1.2294
46.0000	1.8241	0.6857	1.2298
47.0000	1.8244	0.6861	1.2301
48.0000	1.8248	0.6858	1.2298
49.0000	1.8251	0.6861	1.2301
50.0000	1.8248	0.6864	1.2298
51.0000	1.8245	0.6861	1.2302
52.0000	1.8248	0.6858	1.2299
53.0000	1.8245	0.6862	1.2296
54.0000	1.8249	0.6865	1.2293
55.0000	1.8246	0.6862	1.0145
56.0000	1.8249	0.6866	1.2293
57.0000	1.8246	0.6869	1.2297
58.0000	1.8243	0.6866	1.2300
59.0000	1.8247	0.6863	0.6432
60.0000	1.8250	0.6866	1.2294
61.0000	1.8247	0.6863	1.2297
62.0000	1.6135	0.6860	1.2294
63.0000	1.8247	0.6864	1.2298
64.0000	1.8251	0.6867	1.2301
65.0000	1.8248	0.0657	1.2304
66.0000	1.1917	0.2625	1.2308
67.0000	1.8248	0.6858	1.2305
68.0000	1.7621	0.6862	1.2302
69.0000	1.8248	0.6865	1.2299
70.0000	1.8252	0.5491	1.2302
71.0000	1.8255	0.6859	1.2299
72.0000	1.8252	0.6862	1.2303
73.0000	1.8256	0.6866	1.2300
74.0000	1.8253	0.6863	1.2297
75.0000	1.8256	0.6860	1.2300
76.0000	1.8253	0.6863	1.2303
77.0000	1.8256	0.6860	1.2300
78.0000	1.8260	0.6863	1.2304
79.0000	1.5512	0.6860	1.2301
80.0000	1.8260	0.6864	1.2304
81.0000	1.8263	0.6867	1.2301
82.0000	1.4798	0.6864	1.2304
83.0000	1.8257	0.6867	1.2301
84.0000	1.8261	0.6865	0.6100
85.0000	1.8258	0.6868	1.2296
86.0000	1.8261	0.6865	0.8112
87.0000	1.8258	0.6862	1.2296
88.0000	1.7461	0.6865	1.2299
89.0000	1.4007	0.6869	1.2296
90.0000	1.8249	0.6866	1.2300
91.0000	1.5111	0.6869	1.2303
92.0000	1.8250	0.6872	1.2306
93.0000	1.6952	0.6869	1.2303
94.0000	1.5746	0.6873	1.2300
95.0000	1.8247	0.6870	1.2304
96.0000	1.8250	0.6873	1.2307
97.0000	1.8247	0.6870	1.2304
98.0000	1.8251	0.6873	0.4558
99.0000	1.8254	0.6871	1.2304
100.0000	1.8251	0.6868	1.2302
101.0000	1.8255	0.6871	1.2305
102.0000	1.8258	0.6874	1.2302
103.0000	1.8255	0.6871	1.2305
104.0000	1.8252	0.6868	1.2302
105.0000	1.8255	0.6865	1.2299
106.0000	1.7749	0.6869	1.2303
107.0000	1.8249	0.6872	1.2300
108.0000	1.8253	0.6875	0.6652
109.0000	0.0000	0.6879	1.2300
110.0000	1.8253	0.6876	1.2303
111.0000	1.8250	0.0000	1.2300
112.0000	1.8253	0.6870	1.2304
113.0000	1.8251	0.6867	1.1953
114.0000	0.9651	0.6870	0.6865
115.0000	1.7373	0.6867	1.2295
116.0000	1.8248	0.6871	1.2298
117.0000	1.8251	0.6868	1.2295
118.0000	1.8255	0.6865	1.2299
119.0000	1.8252	0.6862	1.2302
120.0000	0.8426	0.6865	1.2299
121.0000	1.3837	0.6862	1.2302
122.0000	1.8249	0.6865	1.2299
123.0000	1.0550	0.6862	1.2303
124.0000	1.8249	0.6859	1.2300
125.0000	1.8253	0.6857	1.2297
126.0000	1.8250	0.6860	1.2300
127.0000	1.8253	0.6857	1.2303
128.0000	1.8250	0.6860	1.2301
129.0000	1.4800	0.6857	1.2304
130.0000	1.8251	0.6861	1.2307
131.0000	1.8254	0.6858	1.2311
132.0000	1.8251	0.6861	1.2308
133.0000	1.8254	0.5660	0.9994
134.0000	1.8251	0.6855	1.2308
135.0000	0.9407	0.6858	1.2311
136.0000	1.8252	0.6855	1.2308
137.0000	1.8249	0.6853	1.2312
138.0000	1.8252	0.6856	1.2309
139.0000	1.8249	0.6853	1.2306
140.0000	1.0164	0.4551	1.2303
141.0000	1.8249	0.6853	0.9648
142.0000	1.5124	0.6857	0.3751
143.0000	1.8244	0.6860	1.0553
144.0000	1.8247	0.6857	1.2297
145.0000	1.8244	0.6860	1.2301
146.0000	1.7361	0.6857	1.2304
147.0000	1.8244	0.6861	0.9638
148.0000	1.8248	0.6858	1.2298
149.0000	1.8245	0.6861	1.2301
150.0000	1.8248	0.6864	1.2305
151.0000	1.8251	0.6861	0.3490
152.0000	1.8248	0.6865	0.0000
153.0000	1.8245	0.6862	1.2296
154.0000	1.8249	0.6865	1.0269
155.0000	1.8246	0.6868	1.2290
156.0000	1.7515	0.6866	1.2293
157.0000	1.8246	0.6863	1.2290
158.0000	1.8250	0.6866	1.2294
159.0000	1.4918	0.5174	1.2291
160.0000	1.8250	0.6866	1.2288
161.0000	1.8253	0.6870	1.2285
162.0000	1.8257	0.6867	1.2288
163.0000	1.8254	0.6870	1.2285
164.0000	1.8251	0.6873	1.2288
165.0000	1.8254	0.6870	1.2285
166.0000	1.8251	0.6874	1.2283
167.0000	1.8254	0.6871	1.2286
168.0000	1.8251	0.6868	1.2289
169.0000	1.8255	0.6865	1.2286
170.0000	1.8258	0.6862	1.2290
171.0000	1.8261	0.6865	1.2287
172.0000	1.8258	0.6869	1.2290
173.0000	1.8262	0.6866	1.2293
174.0000	1.8259	0.6869	1.2290
175.0000	1.4285	0.6644	1.2287
176.0000	1.8259	0.6863	0.9861
177.0000	1.8263	0.6866	1.2281
178.0000	1.8260	0.6863	1.0485
179.0000	1.8257	0.6867	0.2742
180.0000	1.8254	0.6864	1.2279
181.0000	1.8257	0.6861	1.2276
182.0000	1.1267	0.6864	1.2279
183.0000	1.8251	0.6861	1.2276
184.0000	1.8254	0.6858	1.2273
185.0000	1.8252	0.6862	1.2277
186.0000	1.8255	0.6859	1.2274
187.0000	1.8252	0.6862	1.2277
188.0000	1.8255	0.6865	1.2274
189.0000	1.8252	0.6862	1.2271
190.0000	1.8256	0.6866	1.2274
191.0000	1.8259	0.6863	1.2272
192.0000	1.8262	0.6860	1.2275
193.0000	1.8259	0.6857	1.2272
194.0000	1.8263	0.2407	1.2269
195.0000	1.8260	0.6857	1.2272
196.0000	1.8257	0.6861	1.2269
197.0000	1.8260	0.6864	1.2266
198.0000	1.7568	0.6861	1.2263
199.0000	1.6339	0.6864	1.2260
200.0000	0.6244	0.6861	1.2264


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/data_outage_linear.txt <==
rate	a051_1	a051_2	a051_3	a052_1	a052_2	a052_3	a055_1	a055_2	a055_3	a075_1	a075_2	a075_3	a095_1	a095_2	a095_3	a099_1	a099_2	a099_3	a100_1	a100_2	a100_3
0.0500	0.0024	0.0093	0.0053	0.0039	0.0153	0.0088	0.0072	0.0279	0.0161	0.0171	0.0652	0.0377	0.0216	0.0821	0.0474	0.0222	0.0844	0.0488	0.0223	0.0850	0.0490
0.1000	0.0026	0.0102	0.0059	0.0043	0.0169	0.0098	0.0079	0.0308	0.0177	0.0188	0.0719	0.0415	0.0238	0.0904	0.0523	0.0245	0.0929	0.0538	0.0246	0.0935	0.0541
0.1500	0.0029	0.0112	0.0065	0.0048	0.0187	0.0108	0.0088	0.0341	0.0197	0.0208	0.0791	0.0457	0.0262	0.0995	0.0577	0.0270	0.1022	0.0593	0.0272	0.1028	0.0597
0.2000	0.0032	0.0124	0.0071	0.0053	0.0207	0.0119	0.0097	0.0377	0.0217	0.0229	0.0872	0.0504	0.0290	0.1094	0.0636	0.0298	0.1125	0.0654	0.0300	0.1132	0.0658
0.2500	0.0035	0.0137	0.0079	0.0058	0.0228	0.0132	0.0108	0.0416	0.0239	0.0253	0.0960	0.0556	0.0319	0.1201	0.0699	0.0328	0.1235	0.0718	0.0330	0.1243	0.0723
0.3000	0.0039	0.0151	0.0087	0.0065	0.0251	0.0145	0.0119	0.0458	0.0264	0.0279	0.1055	0.0613	0.0351	0.1319	0.0769	0.0362	0.1354	0.0790	0.0364	0.1362	0.0795
0.3500	0.0043	0.0227	0.0096	0.0071	0.0277	0.0160	0.0132	0.0506	0.0291	0.0308	0.1161	0.0674	0.0387	0.1446	0.0845	0.0399	0.1485	0.0869	0.0402	0.1494	0.0875
0.4000	0.0047	0.2120	0.0106	0.0079	0.0307	0.0177	0.0146	0.0557	0.0321	0.0338	0.1275	0.0742	0.0428	0.1585	0.0930	0.0440	0.1627	0.0956	0.0443	0.1637	0.0962
0.4500	0.0053	0.3966	0.0118	0.0088	0.0339	0.0197	0.0161	0.0614	0.0355	0.0373	0.1398	0.0816	0.0471	0.1736	0.1023	0.0484	0.1782	0.1051	0.0487	0.1792	0.1057
0.5000	0.0058	0.6132	0.0130	0.0097	0.0375	0.0217	0.0178	0.0676	0.0391	0.0412	0.1533	0.0897	0.0518	0.1900	0.1124	0.0533	0.1951	0.1155	0.0537	0.1962	0.1162
0.5500	0.0064	0.7062	0.0143	0.0107	0.0431	0.0238	0.0196	0.0745	0.0430	0.0454	0.1679	0.0987	0.0571	0.2079	0.1235	0.0588	0.2133	0.1269	0.0591	0.2146	0.1278
0.6000	0.0070	0.7670	0.0158	0.0118	0.3249	0.0262	0.0216	0.0821	0.0474	0.0500	0.1837	0.1086	0.0629	0.2271	0.1356	0.0646	0.2329	0.1394	0.0650	0.2342	0.1402
0.6500	0.0078	0.7915	0.0174	0.0131	0.7128	0.0289	0.0237	0.0903	0.0523	0.0551	0.2011	0.1193	0.0692	0.2476	0.1488	0.0712	0.2541	0.1527	0.0717	0.2555	0.1536
0.7000	0.0087	0.8033	0.0193	0.0145	0.8749	0.0319	0.0263	0.0995	0.0577	0.0607	0.2198	0.1309	0.0762	0.2701	0.1627	0.0783	0.2769	0.1671	0.0788	0.2784	0.1681
0.7500	0.0096	0.8253	0.0213	0.0160	0.9037	0.0353	0.0290	0.1094	0.0635	0.0667	0.2398	0.1437	0.0838	0.2939	0.1783	0.0861	0.3012	0.1830	0.0867	0.3029	0.1841
0.8000	0.0106	0.8717	0.0234	0.0177	0.9167	0.0389	0.0320	0.4241	0.0698	0.0735	0.2615	0.1574	0.0921	0.3193	0.1952	0.0947	0.3271	0.2003	0.0953	0.3289	0.2014
0.8500	0.0117	0.8930	0.0258	0.0194	0.9280	0.0428	0.0352	0.9090	0.0769	0.0809	0.2850	0.1724	0.1012	0.3466	0.2133	0.1039	0.3547	0.2189	0.1045	0.3566	0.2202
0.9000	0.0129	0.9110	0.0313	0.0214	0.9392	0.0486	0.0387	0.9595	0.0847	0.0890	0.3097	0.1887	0.1111	0.3752	0.2328	0.1141	0.3836	0.2388	0.1148	0.3855	0.2402
0.9500	0.0215	0.9323	0.0392	0.0264	0.9538	0.0571	0.0436	0.9695	0.0949	0.0978	0.3361	0.2064	0.1220	0.4052	0.2538	0.1255	0.4141	0.2600	0.1263	0.4162	0.2615
1.0000	0.0332	0.9574	0.0485	0.0334	0.9671	0.0650	0.0496	0.9794	0.1056	0.1075	0.3649	0.2260	0.1342	0.4368	0.2763	0.1378	0.4462	0.2831	0.1387	0.4485	0.2846
1.0500	0.0379	0.9837	0.0593	0.0398	0.9844	0.0742	0.0561	0.9844	0.1175	0.1186	0.3946	0.2466	0.1474	0.4702	0.3008	0.1512	0.4798	0.3081	0.1521	0.4820	0.3098
1.1000	0.0450	1.0000	0.1089	0.0482	1.0000	0.0839	0.0634	0.9897	0.1299	0.1308	0.4261	0.2690	0.1618	0.5045	0.3269	0.1661	0.5146	0.3345	0.1671	0.5168	0.3363
1.1500	0.0564	1.0000	0.4489	0.0545	1.0000	0.1328	0.0707	1.0000	0.1435	0.1439	0.4591	0.2929	0.1773	0.5400	0.3546	0.1819	0.5504	0.3628	0.1830	0.5528	0.3647
1.2000	0.0705	1.0000	0.9236	0.0607	1.0000	0.6449	0.0785	1.0000	0.1583	0.1578	0.4964	0.3186	0.1942	0.5766	0.3840	0.1992	0.5869	0.3925	0.2003	0.5893	0.3945
1.2500	0.0816	1.0000	1.0000	0.0682	1.0000	0.9868	0.0876	1.0000	0.3086	0.1731	0.9913	0.3458	0.2126	0.6131	0.4147	0.2181	0.6237	0.4236	0.2193	0.6261	0.4257
1.3000	0.1031	1.0000	1.0000	0.0757	1.0000	1.0000	0.0970	1.0000	0.9634	0.1896	0.9960	0.3747	0.2323	0.6500	0.4469	0.2383	0.6606	0.4564	0.2396	0.6630	0.4586
1.3500	0.1153	1.0000	1.0000	0.0904	1.0000	1.0000	0.1077	1.0000	1.0000	0.2075	0.9991	0.4052	0.2538	0.6869	0.4805	0.2601	0.6973	0.4901	0.2616	0.6996	0.4924
1.4000	0.1317	1.0000	1.0000	0.1027	1.0000	1.0000	0.1192	1.0000	1.0000	0.2268	1.0000	0.4370	0.2766	0.7229	0.5154	0.2833	0.7330	0.5255	0.2849	0.7354	0.5279
1.4500	0.1486	1.0000	1.0000	0.1121	1.0000	1.0000	0.1301	1.0000	1.0000	0.2477	1.0000	0.4703	0.3011	0.7582	0.5511	0.3082	0.7679	0.5613	0.3098	0.7701	0.5637
1.5000	0.1653	1.0000	1.0000	0.1292	1.0000	1.0000	0.1430	1.0000	1.0000	0.2702	1.0000	0.5050	0.3269	0.7919	0.5872	0.3345	0.8009	0.5977	0.3362	0.8029	0.6001
1.5500	0.1901	1.0000	1.0000	0.1477	1.0000	1.0000	0.1573	1.0000	1.0000	0.2943	1.0000	0.5432	0.3546	0.8236	0.6239	0.3626	0.8320	0.6343	0.3644	0.8339	0.6367
1.6000	0.2092	1.0000	1.0000	0.1619	1.0000	1.0000	0.1722	1.0000	1.0000	0.3197	1.0000	1.0000	0.3834	0.8543	0.6608	0.3919	0.8609	0.6710	0.3939	0.8626	0.6733
1.6500	0.2460	1.0000	1.0000	0.1836	1.0000	1.0000	0.1908	1.0000	1.0000	0.3468	1.0000	1.0000	0.4141	1.0000	0.6973	0.4230	0.8871	0.7074	0.4250	0.8886	0.7097
1.7000	0.2835	1.0000	1.0000	0.2069	1.0000	1.0000	0.2121	1.0000	1.0000	0.3754	1.0000	1.0000	0.4460	1.0000	0.7331	0.4553	0.9105	0.7428	0.4574	0.9117	0.7451
1.7500	0.3007	1.0000	1.0000	0.2586	1.0000	1.0000	0.2340	1.0000	1.0000	0.4057	1.0000	1.0000	0.4793	1.0000	0.7680	0.4888	0.9315	0.7773	0.4910	0.9322	0.7795
1.8000	0.4602	1.0000	1.0000	0.5460	1.0000	1.0000	0.4111	1.0000	1.0000	0.4374	1.0000	1.0000	0.5137	1.0000	0.8013	0.5237	0.9492	0.8100	0.5258	0.9492	0.8120
1.8500	0.7742	1.0000	1.0000	0.9858	1.0000	1.0000	0.9936	1.0000	1.0000	0.4703	1.0000	1.0000	0.5492	1.0000	0.8327	0.5594	0.9947	0.8407	0.5617	0.9633	0.8425
1.9000	0.9903	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5043	1.0000	1.0000	0.5855	1.0000	0.8624	0.5959	1.0000	0.8688	0.5983	0.9745	0.8704
1.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5399	1.0000	1.0000	0.6222	1.0000	0.9615	0.6326	1.0000	0.8941	0.6350	0.9832	0.8955
2.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5771	1.0000	1.0000	0.6588	1.0000	1.0000	0.6689	1.0000	0.9168	0.6712	0.9896	0.9178
2.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9344	1.0000	1.0000	0.6951	1.0000	1.0000	0.7053	1.0000	0.9363	0.7076	0.9942	0.9371
2.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7308	1.0000	1.0000	0.7407	1.0000	0.9529	0.7428	0.9975	0.9533
2.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7652	1.0000	1.0000	0.7745	1.0000	0.9673	0.7766	0.9997	0.9664
2.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7983	1.0000	1.0000	0.8073	1.0000	1.0000	0.8093	1.0000	0.9768
2.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8300	1.0000	1.0000	0.8384	1.0000	1.0000	0.8402	1.0000	0.9846
2.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8593	1.0000	1.0000	0.8666	1.0000	1.0000	0.8682	1.0000	0.9905
2.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8862	1.0000	1.0000	0.8922	1.0000	1.0000	0.8936	1.0000	0.9945
2.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9857	1.0000	1.0000	0.9150	1.0000	1.0000	0.9162	1.0000	0.9974
2.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9346	1.0000	1.0000	0.9356	1.0000	0.9993
2.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9512	1.0000	1.0000	0.9520	1.0000	1.0000
2.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9648	1.0000	1.0000	0.9652	1.0000	1.0000
2.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9782	1.0000	1.0000	0.9757	1.0000	1.0000
2.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9838	1.0000	1.0000
2.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9896	1.0000	1.0000
2.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9938	1.0000	1.0000
2.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9967	1.0000	1.0000
2.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	1.0000	1.0000
2.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	1.0000	1.0000
2.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/rate_hist_out_pf_051.txt <==
rate    hist1   hist2   hist3   out1    out2    out3
0.0050	0.0038	0.0059	0.0050	0.0037	0.0059	0.0050
0.0150	0.0001	0.0001	0.0001	0.0038	0.0060	0.0051
0.0250	0.0001	0.0001	0.0001	0.0039	0.0061	0.0052
0.0350	0.0001	0.0001	0.0001	0.0040	0.0062	0.0053
0.0450	0.0001	0.0001	0.0001	0.0040	0.0063	0.0054
0.0550	0.0001	0.0001	0.0001	0.0041	0.0065	0.0055
0.0650	0.0001	0.0001	0.0001	0.0042	0.0066	0.0056
0.0750	0.0001	0.0001	0.0001	0.0043	0.0067	0.0057
0.0850	0.0001	0.0001	0.0001	0.0044	0.0069	0.0058
0.0950	0.0001	0.0001	0.0001	0.0045	0.0070	0.0060
0.1050	0.0001	0.0001	0.0001	0.0046	0.0071	0.0061
0.1150	0.0001	0.0001	0.0001	0.0046	0.0073	0.0062
0.1250	0.0001	0.0001	0.0001	0.0047	0.0074	0.0063
0.1350	0.0001	0.0002	0.0001	0.0048	0.0076	0.0065
0.1450	0.0001	0.0001	0.0001	0.0049	0.0077	0.0066
0.1550	0.0001	0.0002	0.0001	0.0050	0.0079	0.0067
0.1650	0.0001	0.0002	0.0001	0.0051	0.0081	0.0069
0.1750	0.0001	0.0002	0.0001	0.0052	0.0082	0.0070
0.1850	0.0001	0.0002	0.0001	0.0053	0.0084	0.0071
0.1950	0.0001	0.0002	0.0001	0.0055	0.0085	0.0073
0.2050	0.0001	0.0002	0.0002	0.0056	0.0087	0.0074
0.2150	0.0001	0.0002	0.0002	0.0057	0.0089	0.0076
0.2250	0.0001	0.0002	0.0002	0.0058	0.0091	0.0077
0.2350	0.0001	0.0002	0.0002	0.0059	0.0093	0.0079
0.2450	0.0001	0.0002	0.0002	0.0060	0.0094	0.0081
0.2550	0.0001	0.0002	0.0002	0.0062	0.0096	0.0082
0.2650	0.0001	0.0002	0.0002	0.0063	0.0098	0.0084
0.2750	0.0001	0.0002	0.0002	0.0064	0.0100	0.0086
0.2850	0.0001	0.0002	0.0002	0.0065	0.0102	0.0087
0.2950	0.0001	0.0002	0.0002	0.0067	0.0104	0.0089
0.3050	0.0001	0.0002	0.0002	0.0068	0.0106	0.0091
0.3150	0.0001	0.0002	0.0002	0.0069	0.0108	0.0093
0.3250	0.0001	0.0002	0.0002	0.0071	0.0111	0.0094
0.3350	0.0001	0.0002	0.0002	0.0072	0.0113	0.0096
0.3450	0.0001	0.0002	0.0002	0.0074	0.0115	0.0098
0.3550	0.0002	0.0002	0.0002	0.0075	0.0118	0.0100
0.3650	0.0002	0.0002	0.0002	0.0077	0.0120	0.0102
0.3750	0.0002	0.0002	0.0002	0.0078	0.0122	0.0104
0.3850	0.0002	0.0003	0.0002	0.0080	0.0125	0.0106
0.3950	0.0002	0.0002	0.0002	0.0081	0.0127	0.0108
0.4050	0.0002	0.0003	0.0002	0.0083	0.0130	0.0111
0.4150	0.0002	0.0003	0.0002	0.0085	0.0132	0.0113
0.4250	0.0002	0.0003	0.0002	0.0086	0.0135	0.0115
0.4350	0.0002	0.0003	0.0002	0.0088	0.0138	0.0117
0.4450	0.0002	0.0003	0.0002	0.0090	0.0140	0.0120
0.4550	0.0002	0.0003	0.0002	0.0092	0.0143	0.0122
0.4650	0.0002	0.0003	0.0002	0.0093	0.0146	0.0124
0.4750	0.0002	0.0003	0.0003	0.0095	0.0149	0.0127
0.4850	0.0002	0.0003	0.0003	0.0097	0.0152	0.0129
0.4950	0.0002	0.0003	0.0003	0.0099	0.0155	0.0132
0.5050	0.0002	0.0003	0.0003	0.0101	0.0158	0.0135
0.5150	0.0002	0.0003	0.0003	0.0103	0.0161	0.0137
0.5250	0.0002	0.0003	0.0003	0.0106	0.0164	0.0140
0.5350	0.0002	0.0003	0.0003	0.0108	0.0168	0.0143
0.5450	0.0002	0.0003	0.0003	0.0110	0.0171	0.0146
0.5550	0.0002	0.0003	0.0003	0.0112	0.0174	0.0149
0.5650	0.0002	0.0004	0.0003	0.0114	0.0178	0.0152
0.5750	0.0002	0.0004	0.0003	0.0116	0.0182	0.0155
0.5850	0.0002	0.0004	0.0003	0.0119	0.0185	0.0158
0.5950	0.0002	0.0004	0.0003	0.0121	0.0189	0.0161
0.6050	0.0003	0.0004	0.0003	0.0124	0.0193	0.0164
0.6150	0.0002	0.0004	0.0003	0.0126	0.0196	0.0167
0.6250	0.0003	0.0004	0.0003	0.0129	0.0200	0.0171
0.6350	0.0003	0.0004	0.0003	0.0131	0.0204	0.0174
0.6450	0.0003	0.0004	0.0004	0.0134	0.0208	0.0178
0.6550	0.0003	0.0005	0.0004	0.0136	0.0213	0.0181
0.6650	0.0003	0.0007	0.0004	0.0139	0.0219	0.0185
0.6750	0.0003	0.0008	0.0004	0.0142	0.0227	0.0189
0.6850	0.0003	0.0010	0.0004	0.0145	0.0235	0.0192
0.6950	0.0003	0.0011	0.0004	0.0148	0.0246	0.0196
0.7050	0.0003	0.0010	0.0004	0.0151	0.0257	0.0200
0.7150	0.0003	0.0010	0.0004	0.0154	0.0266	0.0204
0.7250	0.0003	0.0010	0.0004	0.0157	0.0276	0.0208
0.7350	0.0003	0.0012	0.0004	0.0160	0.0287	0.0213
0.7450	0.0003	0.0017	0.0004	0.0163	0.0301	0.0217
0.7550	0.0003	0.0021	0.0004	0.0167	0.0321	0.0221
0.7650	0.0003	0.0027	0.0005	0.0170	0.0344	0.0225
0.7750	0.0003	0.0035	0.0004	0.0173	0.0375	0.0230
0.7850	0.0004	0.0048	0.0005	0.0177	0.0417	0.0234
0.7950	0.0004	0.0061	0.0005	0.0180	0.0470	0.0239
0.8050	0.0004	0.0076	0.0005	0.0184	0.0538	0.0244
0.8150	0.0004	0.0090	0.0005	0.0187	0.0623	0.0249
0.8250	0.0004	0.0111	0.0005	0.0191	0.0720	0.0254
0.8350	0.0004	0.0146	0.0005	0.0195	0.0848	0.0259
0.8450	0.0004	0.0179	0.0006	0.0199	0.1011	0.0264
0.8550	0.0004	0.0209	0.0006	0.0203	0.1204	0.0270
0.8650	0.0004	0.0254	0.0007	0.0207	0.1433	0.0277
0.8750	0.0004	0.0308	0.0008	0.0211	0.1714	0.0285
0.8850	0.0004	0.0352	0.0008	0.0215	0.2047	0.0292
0.8950	0.0004	0.0384	0.0010	0.0220	0.2414	0.0301
0.9050	0.0004	0.0430	0.0012	0.0224	0.2819	0.0311
0.9150	0.0004	0.0461	0.0013	0.0228	0.3268	0.0324
0.9250	0.0005	0.0488	0.0018	0.0233	0.3743	0.0339
0.9350	0.0005	0.0504	0.0026	0.0238	0.4239	0.0360
0.9450	0.0005	0.0544	0.0028	0.0242	0.4761	0.0389
0.9550	0.0005	0.0565	0.0027	0.0247	0.5319	0.0416
0.9650	0.0005	0.0559	0.0032	0.0252	0.5881	0.0445
0.9750	0.0005	0.0546	0.0040	0.0257	0.6436	0.0480
0.9850	0.0005	0.0511	0.0051	0.0262	0.6966	0.0525
0.9950	0.0005	0.0479	0.0070	0.0268	0.7463	0.0586
1.0050	0.0005	0.0449	0.0084	0.0273	0.7930	0.0662
1.0150	0.0005	0.0394	0.0107	0.0278	0.8350	0.0759
1.0250	0.0006	0.0332	0.0133	0.0284	0.8716	0.0877
1.0350	0.0006	0.0267	0.0163	0.0290	0.9014	0.1027
1.0450	0.0006	0.0221	0.0191	0.0295	0.9257	0.1201
1.0550	0.0006	0.0178	0.0233	0.0301	0.9455	0.1414
1.0650	0.0006	0.0139	0.0285	0.0307	0.9614	0.1668
1.0750	0.0006	0.0104	0.0358	0.0313	0.9734	0.1990
1.0850	0.0006	0.0072	0.0414	0.0319	0.9822	0.2381
1.0950	0.0006	0.0049	0.0466	0.0325	0.9881	0.2817
1.1050	0.0007	0.0032	0.0494	0.0332	0.9920	0.3302
1.1150	0.0007	0.0023	0.0531	0.0339	0.9948	0.3812
1.1250	0.0007	0.0014	0.0555	0.0345	0.9966	0.4357
1.1350	0.0007	0.0008	0.0596	0.0352	0.9977	0.4932
1.1450	0.0007	0.0006	0.0613	0.0359	0.9984	0.5543
1.1550	0.0007	0.0004	0.0587	0.0366	0.9989	0.6142
1.1650	0.0007	0.0003	0.0554	0.0374	0.9993	0.6721
1.1750	0.0008	0.0002	0.0498	0.0381	0.9996	0.7237
1.1850	0.0008	0.0001	0.0469	0.0389	0.9997	0.7731
1.1950	0.0008	0.0001	0.0405	0.0397	0.9999	0.8162
1.2050	0.0009	0.0000	0.0364	0.0406	0.9999	0.8548
1.2150	0.0009	0.0000	0.0304	0.0414	0.9999	0.8882
1.2250	0.0011	0.0000	0.0254	0.0424	1.0000	0.9163
1.2350	0.0012	0.0000	0.0198	0.0436	1.0000	0.9388
1.2450	0.0013	0.0000	0.0155	0.0448	1.0000	0.9564
1.2550	0.0017	0.0000	0.0106	0.0462	1.0000	0.9692
1.2650	0.0020	0.0000	0.0076	0.0482	1.0000	0.9782
1.2750	0.0024	0.0000	0.0059	0.0503	1.0000	0.9848
1.2850	0.0033	0.0000	0.0042	0.0529	1.0000	0.9899
1.2950	0.0053	0.0000	0.0030	0.0571	1.0000	0.9934
1.3050	0.0080	0.0000	0.0023	0.0637	1.0000	0.9960
1.3150	0.0109	0.0000	0.0014	0.0731	1.0000	0.9978
1.3250	0.0144	0.0000	0.0008	0.0857	1.0000	0.9989
1.3350	0.0181	0.0000	0.0004	0.1019	1.0000	0.9995
1.3450	0.0236	0.0000	0.0002	0.1222	1.0000	0.9998
1.3550	0.0306	0.0000	0.0001	0.1495	1.0000	0.9999
1.3650	0.0362	0.0000	0.0000	0.1827	1.0000	0.9999
1.3750	0.0429	0.0000	0.0001	0.2225	1.0000	1.0000
1.3850	0.0497	0.0000	0.0000	0.2688	1.0000	1.0000
1.3950	0.0564	0.0000	0.0000	0.3215	1.0000	1.0000
1.4050	0.0634	0.0000	0.0000	0.3818	1.0000	1.0000
1.4150	0.0655	0.0000	0.0000	0.4474	1.0000	1.0000
1.4250	0.0656	0.0000	0.0000	0.5117	1.0000	1.0000
1.4350	0.0683	0.0000	0.0000	0.5793	1.0000	1.0000
1.4450	0.0673	0.0000	0.0000	0.6477	1.0000	1.0000
1.4550	0.0606	0.0000	0.0000	0.7120	1.0000	1.0000
1.4650	0.0546	0.0000	0.0000	0.7693	1.0000	1.0000
1.4750	0.0470	0.0000	0.0000	0.8203	1.0000	1.0000
1.4850	0.0403	0.0000	0.0000	0.8640	1.0000	1.0000
1.4950	0.0330	0.0000	0.0000	0.9007	1.0000	1.0000
1.5050	0.0249	0.0000	0.0000	0.9294	1.0000	1.0000
1.5150	0.0204	0.0000	0.0000	0.9522	1.0000	1.0000
1.5250	0.0148	0.0000	0.0000	0.9698	1.0000	1.0000
1.5350	0.0097	0.0000	0.0000	0.9819	1.0000	1.0000
1.5450	0.0060	0.0000	0.0000	0.9896	1.0000	1.0000
1.5550	0.0036	0.0000	0.0000	0.9942	1.0000	1.0000
1.5650	0.0022	0.0000	0.0000	0.9972	1.0000	1.0000
1.5750	0.0012	0.0000	0.0000	0.9987	1.0000	1.0000
1.5850	0.0005	0.0000	0.0000	0.9995	1.0000	1.0000
1.5950	0.0003	0.0000	0.0000	0.9999	1.0000	1.0000
1.6050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.6950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.7950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
1.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.0950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.1950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.2950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.3950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.4950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.5950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.6950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.7950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/rate_hist_out_pf_100.txt <==
rate    hist1   hist2   hist3   out1    out2    out3
0.0050	0.0286	0.0601	0.0447	0.0283	0.0595	0.0443
0.0150	0.0006	0.0012	0.0009	0.0288	0.0607	0.0452
0.0250	0.0006	0.0012	0.0009	0.0294	0.0619	0.0461
0.0350	0.0006	0.0012	0.0009	0.0300	0.0631	0.0470
0.0450	0.0006	0.0013	0.0009	0.0306	0.0643	0.0479
0.0550	0.0006	0.0013	0.0010	0.0312	0.0656	0.0488
0.0650	0.0006	0.0013	0.0010	0.0318	0.0669	0.0498
0.0750	0.0006	0.0013	0.0010	0.0325	0.0682	0.0508
0.0850	0.0007	0.0013	0.0010	0.0331	0.0695	0.0518
0.0950	0.0007	0.0014	0.0010	0.0338	0.0708	0.0528
0.1050	0.0007	0.0014	0.0011	0.0344	0.0722	0.0538
0.1150	0.0007	0.0014	0.0011	0.0351	0.0736	0.0549
0.1250	0.0007	0.0014	0.0011	0.0358	0.0751	0.0560
0.1350	0.0007	0.0015	0.0011	0.0365	0.0765	0.0571
0.1450	0.0007	0.0015	0.0011	0.0372	0.0780	0.0582
0.1550	0.0008	0.0015	0.0011	0.0380	0.0795	0.0593
0.1650	0.0008	0.0015	0.0012	0.0387	0.0810	0.0605
0.1750	0.0008	0.0016	0.0012	0.0395	0.0826	0.0617
0.1850	0.0008	0.0016	0.0012	0.0402	0.0842	0.0629
0.1950	0.0008	0.0017	0.0012	0.0410	0.0858	0.0641
0.2050	0.0008	0.0016	0.0013	0.0419	0.0875	0.0653
0.2150	0.0008	0.0017	0.0013	0.0427	0.0891	0.0666
0.2250	0.0008	0.0017	0.0013	0.0435	0.0909	0.0679
0.2350	0.0009	0.0018	0.0013	0.0444	0.0926	0.0692
0.2450	0.0009	0.0018	0.0013	0.0453	0.0944	0.0705
0.2550	0.0009	0.0019	0.0014	0.0462	0.0962	0.0719
0.2650	0.0009	0.0018	0.0014	0.0471	0.0981	0.0733
0.2750	0.0009	0.0019	0.0014	0.0480	0.0999	0.0747
0.2850	0.0010	0.0019	0.0015	0.0490	0.1018	0.0762
0.2950	0.0010	0.0019	0.0015	0.0499	0.1038	0.0776
0.3050	0.0010	0.0020	0.0015	0.0509	0.1057	0.0792
0.3150	0.0010	0.0020	0.0015	0.0519	0.1078	0.0807
0.3250	0.0010	0.0021	0.0016	0.0529	0.1098	0.0822
0.3350	0.0011	0.0021	0.0016	0.0540	0.1120	0.0838
0.3450	0.0011	0.0021	0.0016	0.0550	0.1141	0.0854
0.3550	0.0011	0.0022	0.0017	0.0561	0.1162	0.0871
0.3650	0.0011	0.0022	0.0017	0.0572	0.1184	0.0887
0.3750	0.0011	0.0023	0.0017	0.0583	0.1207	0.0904
0.3850	0.0011	0.0023	0.0018	0.0594	0.1229	0.0922
0.3950	0.0012	0.0023	0.0018	0.0606	0.1252	0.0939
0.4050	0.0012	0.0024	0.0018	0.0618	0.1276	0.0957
0.4150	0.0012	0.0024	0.0019	0.0630	0.1300	0.0976
0.4250	0.0012	0.0025	0.0019	0.0642	0.1325	0.0994
0.4350	0.0013	0.0025	0.0019	0.0655	0.1350	0.1013
0.4450	0.0013	0.0025	0.0019	0.0667	0.1375	0.1032
0.4550	0.0013	0.0026	0.0020	0.0680	0.1401	0.1052
0.4650	0.0013	0.0026	0.0020	0.0694	0.1427	0.1072
0.4750	0.0014	0.0027	0.0021	0.0707	0.1454	0.1093
0.4850	0.0014	0.0027	0.0021	0.0721	0.1481	0.1113
0.4950	0.0014	0.0028	0.0021	0.0735	0.1508	0.1135
0.5050	0.0014	0.0028	0.0022	0.0749	0.1536	0.1156
0.5150	0.0015	0.0029	0.0022	0.0764	0.1565	0.1178
0.5250	0.0015	0.0029	0.0023	0.0778	0.1594	0.1200
0.5350	0.0015	0.0030	0.0023	0.0793	0.1623	0.1223
0.5450	0.0016	0.0031	0.0023	0.0808	0.1653	0.1246
0.5550	0.0016	0.0031	0.0024	0.0824	0.1684	0.1270
0.5650	0.0016	0.0031	0.0024	0.0840	0.1715	0.1294
0.5750	0.0016	0.0032	0.0025	0.0856	0.1746	0.1318
0.5850	0.0017	0.0032	0.0025	0.0873	0.1778	0.1343
0.5950	0.0017	0.0033	0.0025	0.0890	0.1811	0.1368
0.6050	0.0017	0.0033	0.0026	0.0907	0.1844	0.1394
0.6150	0.0018	0.0034	0.0026	0.0924	0.1878	0.1420
0.6250	0.0018	0.0034	0.0027	0.0942	0.1912	0.1447
0.6350	0.0018	0.0035	0.0027	0.0960	0.1946	0.1474
0.6450	0.0019	0.0035	0.0028	0.0978	0.1981	0.1501
0.6550	0.0019	0.0036	0.0028	0.0997	0.2017	0.1529
0.6650	0.0019	0.0036	0.0029	0.1016	0.2053	0.1557
0.6750	0.0020	0.0037	0.0029	0.1036	0.2090	0.1586
0.6850	0.0020	0.0038	0.0029	0.1055	0.2127	0.1615
0.6950	0.0020	0.0038	0.0030	0.1075	0.2165	0.1644
0.7050	0.0021	0.0039	0.0031	0.1096	0.2204	0.1675
0.7150	0.0021	0.0040	0.0031	0.1117	0.2243	0.1706
0.7250	0.0021	0.0040	0.0032	0.1138	0.2283	0.1737
0.7350	0.0022	0.0040	0.0032	0.1160	0.2323	0.1769
0.7450	0.0022	0.0041	0.0033	0.1182	0.2364	0.1802
0.7550	0.0023	0.0042	0.0033	0.1204	0.2406	0.1834
0.7650	0.0023	0.0043	0.0033	0.1227	0.2448	0.1867
0.7750	0.0024	0.0043	0.0034	0.1250	0.2491	0.1901
0.7850	0.0024	0.0043	0.0035	0.1274	0.2534	0.1935
0.7950	0.0024	0.0044	0.0035	0.1298	0.2578	0.1971
0.8050	0.0025	0.0044	0.0036	0.1322	0.2622	0.2006
0.8150	0.0025	0.0046	0.0036	0.1347	0.2667	0.2042
0.8250	0.0025	0.0046	0.0037	0.1372	0.2713	0.2079
0.8350	0.0026	0.0047	0.0038	0.1398	0.2759	0.2116
0.8450	0.0026	0.0047	0.0038	0.1424	0.2806	0.2154
0.8550	0.0027	0.0048	0.0039	0.1450	0.2854	0.2192
0.8650	0.0027	0.0048	0.0039	0.1477	0.2902	0.2232
0.8750	0.0028	0.0049	0.0039	0.1505	0.2951	0.2271
0.8850	0.0028	0.0050	0.0041	0.1533	0.3001	0.2311
0.8950	0.0028	0.0051	0.0041	0.1561	0.3051	0.2352
0.9050	0.0029	0.0051	0.0041	0.1590	0.3102	0.2393
0.9150	0.0030	0.0052	0.0042	0.1619	0.3153	0.2434
0.9250	0.0030	0.0053	0.0043	0.1649	0.3205	0.2477
0.9350	0.0031	0.0053	0.0044	0.1679	0.3258	0.2520
0.9450	0.0031	0.0054	0.0044	0.1710	0.3311	0.2564
0.9550	0.0031	0.0054	0.0045	0.1742	0.3365	0.2609
0.9650	0.0033	0.0055	0.0046	0.1774	0.3420	0.2654
0.9750	0.0032	0.0056	0.0046	0.1806	0.3475	0.2700
0.9850	0.0033	0.0056	0.0047	0.1839	0.3531	0.2745
0.9950	0.0034	0.0057	0.0047	0.1873	0.3588	0.2793
1.0050	0.0034	0.0058	0.0048	0.1907	0.3645	0.2840
1.0150	0.0035	0.0058	0.0049	0.1942	0.3703	0.2889
1.0250	0.0035	0.0058	0.0049	0.1976	0.3761	0.2938
1.0350	0.0036	0.0060	0.0050	0.2012	0.3820	0.2987
1.0450	0.0036	0.0060	0.0050	0.2048	0.3880	0.3037
1.0550	0.0037	0.0061	0.0051	0.2084	0.3940	0.3088
1.0650	0.0038	0.0061	0.0052	0.2122	0.4001	0.3139
1.0750	0.0038	0.0062	0.0052	0.2159	0.4063	0.3191
1.0850	0.0039	0.0063	0.0053	0.2198	0.4125	0.3243
1.0950	0.0039	0.0063	0.0054	0.2237	0.4188	0.3296
1.1050	0.0040	0.0064	0.0054	0.2276	0.4251	0.3350
1.1150	0.0041	0.0064	0.0055	0.2317	0.4315	0.3405
1.1250	0.0041	0.0065	0.0056	0.2357	0.4379	0.3460
1.1350	0.0042	0.0065	0.0056	0.2399	0.4444	0.3516
1.1450	0.0042	0.0066	0.0057	0.2441	0.4510	0.3573
1.1550	0.0043	0.0067	0.0057	0.2484	0.4576	0.3629
1.1650	0.0044	0.0067	0.0058	0.2527	0.4643	0.3687
1.1750	0.0044	0.0067	0.0059	0.2571	0.4710	0.3745
1.1850	0.0045	0.0068	0.0059	0.2616	0.4777	0.3804
1.1950	0.0046	0.0069	0.0060	0.2661	0.4846	0.3864
1.2050	0.0046	0.0069	0.0061	0.2706	0.4915	0.3925
1.2150	0.0046	0.0070	0.0061	0.2752	0.4984	0.3986
1.2250	0.0047	0.0069	0.0062	0.2799	0.5054	0.4048
1.2350	0.0048	0.0070	0.0063	0.2846	0.5123	0.4110
1.2450	0.0049	0.0070	0.0063	0.2895	0.5193	0.4173
1.2550	0.0049	0.0071	0.0063	0.2944	0.5264	0.4237
1.2650	0.0050	0.0071	0.0064	0.2993	0.5335	0.4300
1.2750	0.0050	0.0072	0.0065	0.3043	0.5406	0.4364
1.2850	0.0051	0.0072	0.0065	0.3094	0.5478	0.4429
1.2950	0.0052	0.0073	0.0065	0.3146	0.5550	0.4494
1.3050	0.0053	0.0073	0.0067	0.3198	0.5622	0.4561
1.3150	0.0053	0.0073	0.0067	0.3251	0.5695	0.4627
1.3250	0.0054	0.0073	0.0067	0.3304	0.5768	0.4695
1.3350	0.0054	0.0073	0.0068	0.3358	0.5841	0.4762
1.3450	0.0055	0.0073	0.0068	0.3412	0.5914	0.4830
1.3550	0.0055	0.0073	0.0069	0.3468	0.5987	0.4898
1.3650	0.0056	0.0073	0.0069	0.3523	0.6060	0.4967
1.3750	0.0057	0.0074	0.0069	0.3580	0.6134	0.5036
1.3850	0.0058	0.0074	0.0070	0.3637	0.6208	0.5106
1.3950	0.0058	0.0073	0.0070	0.3695	0.6281	0.5176
1.4050	0.0059	0.0073	0.0071	0.3754	0.6354	0.5247
1.4150	0.0060	0.0073	0.0071	0.3813	0.6427	0.5317
1.4250	0.0060	0.0073	0.0072	0.3872	0.6500	0.5388
1.4350	0.0060	0.0074	0.0072	0.3932	0.6574	0.5460
1.4450	0.0061	0.0073	0.0072	0.3993	0.6647	0.5532
1.4550	0.0061	0.0074	0.0072	0.4054	0.6721	0.5604
1.4650	0.0063	0.0073	0.0072	0.4116	0.6794	0.5676
1.4750	0.0063	0.0073	0.0073	0.4179	0.6867	0.5749
1.4850	0.0063	0.0072	0.0073	0.4242	0.6939	0.5822
1.4950	0.0064	0.0073	0.0073	0.4306	0.7012	0.5895
1.5050	0.0065	0.0071	0.0073	0.4370	0.7084	0.5968
1.5150	0.0066	0.0072	0.0073	0.4435	0.7155	0.6041
1.5250	0.0066	0.0071	0.0073	0.4501	0.7227	0.6114
1.5350	0.0066	0.0071	0.0073	0.4567	0.7298	0.6188
1.5450	0.0067	0.0070	0.0073	0.4634	0.7368	0.6261
1.5550	0.0067	0.0070	0.0073	0.4702	0.7438	0.6334
1.5650	0.0068	0.0069	0.0074	0.4769	0.7508	0.6407
1.5750	0.0068	0.0068	0.0074	0.4837	0.7576	0.6481
1.5850	0.0068	0.0068	0.0073	0.4906	0.7644	0.6555
1.5950	0.0069	0.0067	0.0073	0.4974	0.7712	0.6628
1.6050	0.0070	0.0067	0.0073	0.5044	0.7779	0.6701
1.6150	0.0070	0.0066	0.0073	0.5114	0.7845	0.6774
1.6250	0.0070	0.0065	0.0073	0.5184	0.7911	0.6847
1.6350	0.0070	0.0065	0.0073	0.5254	0.7976	0.6920
1.6450	0.0071	0.0064	0.0072	0.5325	0.8040	0.6992
1.6550	0.0072	0.0063	0.0072	0.5397	0.8105	0.7065
1.6650	0.0071	0.0062	0.0071	0.5468	0.8167	0.7136
1.6750	0.0072	0.0062	0.0071	0.5540	0.8229	0.7208
1.6850	0.0072	0.0060	0.0071	0.5612	0.8290	0.7279
1.6950	0.0073	0.0060	0.0070	0.5684	0.8349	0.7349
1.7050	0.0073	0.0059	0.0070	0.5757	0.8409	0.7419
1.7150	0.0073	0.0057	0.0069	0.5830	0.8467	0.7489
1.7250	0.0073	0.0057	0.0069	0.5903	0.8523	0.7557
1.7350	0.0073	0.0056	0.0068	0.5976	0.8580	0.7626
1.7450	0.0073	0.0055	0.0067	0.6049	0.8635	0.7693
1.7550	0.0074	0.0052	0.0067	0.6123	0.8688	0.7761
1.7650	0.0074	0.0053	0.0066	0.6196	0.8741	0.7827
1.7750	0.0074	0.0051	0.0066	0.6270	0.8793	0.7893
1.7850	0.0074	0.0050	0.0065	0.6344	0.8843	0.7959
1.7950	0.0073	0.0048	0.0064	0.6417	0.8892	0.8023
1.8050	0.0073	0.0048	0.0063	0.6490	0.8940	0.8087
1.8150	0.0073	0.0047	0.0063	0.6564	0.8987	0.8150
1.8250	0.0073	0.0045	0.0061	0.6637	0.9033	0.8212
1.8350	0.0073	0.0044	0.0060	0.6710	0.9077	0.8273
1.8450	0.0073	0.0043	0.0060	0.6783	0.9121	0.8333
1.8550	0.0073	0.0041	0.0059	0.6856	0.9163	0.8392
1.8650	0.0073	0.0040	0.0058	0.6928	0.9204	0.8451
1.8750	0.0072	0.0039	0.0057	0.7000	0.9243	0.8507
1.8850	0.0072	0.0038	0.0056	0.7073	0.9282	0.8563
1.8950	0.0072	0.0037	0.0055	0.7144	0.9319	0.8619
1.9050	0.0071	0.0035	0.0054	0.7216	0.9354	0.8674
1.9150	0.0071	0.0034	0.0052	0.7287	0.9389	0.8726
1.9250	0.0070	0.0033	0.0052	0.7358	0.9423	0.8778
1.9350	0.0070	0.0032	0.0050	0.7428	0.9455	0.8830
1.9450	0.0069	0.0031	0.0049	0.7498	0.9486	0.8879
1.9550	0.0069	0.0029	0.0048	0.7567	0.9516	0.8928
1.9650	0.0068	0.0028	0.0046	0.7635	0.9545	0.8975
1.9750	0.0067	0.0027	0.0046	0.7703	0.9572	0.9021
1.9850	0.0067	0.0026	0.0045	0.7770	0.9599	0.9066
1.9950	0.0067	0.0025	0.0043	0.7837	0.9624	0.9110
2.0050	0.0066	0.0024	0.0042	0.7903	0.9648	0.9153
2.0150	0.0064	0.0022	0.0041	0.7968	0.9671	0.9194
2.0250	0.0064	0.0021	0.0040	0.8032	0.9693	0.9234
2.0350	0.0063	0.0020	0.0038	0.8096	0.9714	0.9273
2.0450	0.0062	0.0019	0.0037	0.8158	0.9734	0.9310
2.0550	0.0061	0.0018	0.0036	0.8220	0.9752	0.9346
2.0650	0.0060	0.0017	0.0034	0.8281	0.9770	0.9381
2.0750	0.0060	0.0017	0.0033	0.8341	0.9787	0.9415
2.0850	0.0058	0.0015	0.0032	0.8400	0.9803	0.9448
2.0950	0.0058	0.0015	0.0031	0.8458	0.9818	0.9479
2.1050	0.0057	0.0014	0.0029	0.8515	0.9832	0.9509
2.1150	0.0055	0.0013	0.0029	0.8571	0.9846	0.9538
2.1250	0.0054	0.0012	0.0027	0.8626	0.9858	0.9566
2.1350	0.0053	0.0011	0.0026	0.8680	0.9870	0.9593
2.1450	0.0052	0.0011	0.0025	0.8732	0.9881	0.9618
2.1550	0.0051	0.0010	0.0024	0.8784	0.9891	0.9642
2.1650	0.0050	0.0009	0.0022	0.8835	0.9901	0.9666
2.1750	0.0049	0.0009	0.0022	0.8885	0.9909	0.9688
2.1850	0.0048	0.0008	0.0021	0.8933	0.9918	0.9709
2.1950	0.0047	0.0007	0.0019	0.8980	0.9925	0.9729
2.2050	0.0045	0.0007	0.0018	0.9026	0.9932	0.9748
2.2150	0.0044	0.0006	0.0017	0.9070	0.9939	0.9766
2.2250	0.0042	0.0006	0.0017	0.9114	0.9945	0.9783
2.2350	0.0042	0.0005	0.0015	0.9156	0.9950	0.9799
2.2450	0.0040	0.0005	0.0015	0.9197	0.9955	0.9814
2.2550	0.0039	0.0004	0.0014	0.9237	0.9960	0.9829
2.2650	0.0038	0.0004	0.0013	0.9275	0.9964	0.9842
2.2750	0.0037	0.0004	0.0012	0.9313	0.9968	0.9855
2.2850	0.0035	0.0003	0.0012	0.9349	0.9971	0.9867
2.2950	0.0034	0.0003	0.0011	0.9384	0.9975	0.9878
2.3050	0.0033	0.0003	0.0010	0.9417	0.9977	0.9888
2.3150	0.0032	0.0002	0.0009	0.9449	0.9980	0.9898
2.3250	0.0031	0.0002	0.0009	0.9481	0.9982	0.9907
2.3350	0.0030	0.0002	0.0008	0.9511	0.9985	0.9916
2.3450	0.0028	0.0002	0.0007	0.9540	0.9986	0.9923
2.3550	0.0027	0.0002	0.0007	0.9568	0.9988	0.9930
2.3650	0.0026	0.0001	0.0006	0.9595	0.9990	0.9937
2.3750	0.0025	0.0001	0.0006	0.9620	0.9991	0.9943
2.3850	0.0024	0.0001	0.0005	0.9644	0.9992	0.9949
2.3950	0.0023	0.0001	0.0005	0.9667	0.9993	0.9954
2.4050	0.0022	0.0001	0.0005	0.9689	0.9994	0.9959
2.4150	0.0020	0.0001	0.0004	0.9711	0.9995	0.9963
2.4250	0.0020	0.0001	0.0004	0.9731	0.9996	0.9967
2.4350	0.0018	0.0001	0.0003	0.9750	0.9997	0.9970
2.4450	0.0017	0.0001	0.0003	0.9767	0.9998	0.9974
2.4550	0.0017	0.0000	0.0003	0.9785	0.9998	0.9977
2.4650	0.0016	0.0000	0.0003	0.9801	0.9999	0.9979
2.4750	0.0015	0.0000	0.0002	0.9816	0.9999	0.9982
2.4850	0.0014	0.0000	0.0002	0.9830	0.9999	0.9984
2.4950	0.0013	0.0000	0.0002	0.9844	1.0000	0.9986
2.5050	0.0012	0.0000	0.0002	0.9856	1.0000	0.9988
2.5150	0.0011	0.0000	0.0001	0.9868	1.0000	0.9989
2.5250	0.0011	0.0000	0.0001	0.9879	1.0000	0.9991
2.5350	0.0010	0.0000	0.0001	0.9889	1.0000	0.9992
2.5450	0.0009	0.0000	0.0001	0.9899	1.0000	0.9993
2.5550	0.0009	0.0000	0.0001	0.9908	1.0000	0.9994
2.5650	0.0008	0.0000	0.0001	0.9916	1.0000	0.9995
2.5750	0.0007	0.0000	0.0001	0.9924	1.0000	0.9996
2.5850	0.0007	0.0000	0.0001	0.9931	1.0000	0.9997
2.5950	0.0006	0.0000	0.0001	0.9938	1.0000	0.9997
2.6050	0.0006	0.0000	0.0001	0.9944	1.0000	0.9998
2.6150	0.0005	0.0000	0.0000	0.9949	1.0000	0.9998
2.6250	0.0005	0.0000	0.0000	0.9954	1.0000	0.9999
2.6350	0.0004	0.0000	0.0000	0.9959	1.0000	0.9999
2.6450	0.0004	0.0000	0.0000	0.9963	1.0000	0.9999
2.6550	0.0004	0.0000	0.0000	0.9967	1.0000	1.0000
2.6650	0.0004	0.0000	0.0000	0.9971	1.0000	1.0000
2.6750	0.0003	0.0000	0.0000	0.9974	1.0000	1.0000
2.6850	0.0003	0.0000	0.0000	0.9977	1.0000	1.0000
2.6950	0.0003	0.0000	0.0000	0.9980	1.0000	1.0000
2.7050	0.0002	0.0000	0.0000	0.9982	1.0000	1.0000
2.7150	0.0002	0.0000	0.0000	0.9984	1.0000	1.0000
2.7250	0.0002	0.0000	0.0000	0.9986	1.0000	1.0000
2.7350	0.0002	0.0000	0.0000	0.9988	1.0000	1.0000
2.7450	0.0002	0.0000	0.0000	0.9989	1.0000	1.0000
2.7550	0.0001	0.0000	0.0000	0.9991	1.0000	1.0000
2.7650	0.0001	0.0000	0.0000	0.9992	1.0000	1.0000
2.7750	0.0001	0.0000	0.0000	0.9993	1.0000	1.0000
2.7850	0.0001	0.0000	0.0000	0.9994	1.0000	1.0000
2.7950	0.0001	0.0000	0.0000	0.9995	1.0000	1.0000
2.8050	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.8150	0.0001	0.0000	0.0000	0.9996	1.0000	1.0000
2.8250	0.0001	0.0000	0.0000	0.9997	1.0000	1.0000
2.8350	0.0001	0.0000	0.0000	0.9998	1.0000	1.0000
2.8450	0.0000	0.0000	0.0000	0.9998	1.0000	1.0000
2.8550	0.0000	0.0000	0.0000	0.9999	1.0000	1.0000
2.8650	0.0000	0.0000	0.0000	0.9999	1.0000	1.0000
2.8750	0.0000	0.0000	0.0000	0.9999	1.0000	1.0000
2.8850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.8950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9050	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9150	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9250	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9350	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9450	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9550	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9650	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9750	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9850	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000
2.9950	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/rate_vals_pf_051.txt <==
time    val1    val2    val3
1.0000	1.4210	0.9266	1.1736
2.0000	1.4221	0.9282	1.1723
3.0000	1.4211	0.9266	1.1711
4.0000	1.4221	0.9282	1.1724
5.0000	1.4211	0.9298	1.1737
6.0000	1.4201	0.9314	1.1724
7.0000	1.4212	0.9299	1.1737
8.0000	0.1019	0.9314	1.1725
9.0000	1.4191	0.9330	1.1738
10.0000	1.4181	0.9315	1.1751
11.0000	1.4191	0.9300	1.1738
12.0000	1.3075	0.9285	1.1726
13.0000	1.4192	0.9300	1.1739
14.0000	1.4203	0.9316	1.1752
15.0000	0.9961	0.9301	1.1739
16.0000	1.4203	0.9317	1.1727
17.0000	1.4214	0.9302	1.1740
18.0000	1.4203	0.9286	1.1727
19.0000	1.4193	0.9302	1.1740
20.0000	1.4183	0.9318	1.1728
21.0000	1.4194	0.9303	0.0000
22.0000	1.4204	0.9288	1.1728
23.0000	1.4194	0.9273	1.1716
24.0000	1.4184	0.9288	1.1729
25.0000	1.4194	0.9273	1.1716
26.0000	1.4184	0.9289	1.1729
27.0000	1.4195	0.9274	1.1048
28.0000	0.0000	0.9290	1.1730
29.0000	1.4174	0.9274	1.1743
30.0000	1.4164	0.9290	1.1730
31.0000	1.4175	0.9306	1.1744
32.0000	1.4165	0.9291	1.1757
33.0000	0.1916	0.9276	1.1744
34.0000	1.4165	0.9291	1.1757
35.0000	1.4155	0.9307	1.1745
36.0000	1.4165	0.9292	1.1732
37.0000	1.4176	0.9308	1.1745
38.0000	1.4187	0.9293	1.1758
39.0000	1.4176	0.9308	1.1746
40.0000	1.4166	0.9293	1.1759
41.0000	1.4177	0.9309	1.1772
42.0000	1.4167	0.7092	1.1785
43.0000	1.4156	0.9279	1.1772
44.0000	1.4167	0.9295	1.1786
45.0000	1.4157	0.9310	1.1773
46.0000	1.4167	0.9295	1.1786
47.0000	1.4178	0.9311	1.1799
48.0000	1.4189	0.9296	1.1787
49.0000	1.4199	0.9312	1.1800
50.0000	1.4189	0.9327	1.1787
51.0000	1.4179	0.9312	1.1800
52.0000	1.4190	0.9297	1.1788
53.0000	1.4179	0.9313	1.1775
54.0000	1.4190	0.9329	1.1762
55.0000	1.4180	0.9313	1.1776
56.0000	1.4190	0.9329	1.1763
57.0000	1.4180	0.9345	1.1776
58.0000	1.4170	0.9330	1.1789
59.0000	1.4181	0.9315	1.0406
60.0000	1.4191	0.9330	1.1764
61.0000	1.4181	0.9315	1.1777
62.0000	1.4192	0.9300	1.1764
63.0000	1.4181	0.9316	1.1778
64.0000	1.4192	0.9332	1.1791
65.0000	1.4182	0.6537	1.1804
66.0000	1.3879	0.8531	1.1817
67.0000	1.4182	0.9286	1.1804
68.0000	1.4193	0.9302	1.1792
69.0000	1.4183	0.9318	1.1779
70.0000	1.4193	0.9303	1.1792
71.0000	1.4204	0.9287	1.1780
72.0000	1.4194	0.9303	1.1793
73.0000	1.4204	0.9319	1.1780
74.0000	1.4194	0.9304	1.1768
75.0000	1.4205	0.9289	1.1781
76.0000	1.4195	0.9304	1.1794
77.0000	1.4205	0.9289	1.1781
78.0000	1.4216	0.9305	1.1794
79.0000	1.4227	0.9290	1.1782
80.0000	1.4216	0.9306	1.1795
81.0000	1.4227	0.9321	1.1782
82.0000	1.4217	0.9306	1.1795
83.0000	1.4207	0.9322	1.1783
84.0000	1.4217	0.9307	1.0269
85.0000	1.4207	0.9323	1.1757
86.0000	1.4218	0.9308	1.1771
87.0000	1.4207	0.9292	1.1758
88.0000	1.4197	0.9308	1.1771
89.0000	1.4187	0.9324	1.1759
90.0000	1.4177	0.9309	1.1772
91.0000	1.4187	0.9325	1.1785
92.0000	1.4177	0.9340	1.1798
93.0000	1.4188	0.9325	1.1785
94.0000	1.4178	0.9341	1.1773
95.0000	1.4167	0.9326	1.1786
96.0000	1.4178	0.9342	1.1799
97.0000	1.4168	0.9326	1.1786
98.0000	1.4178	0.9342	0.8789
99.0000	1.4189	0.9327	1.1787
100.0000	1.4179	0.9312	1.1800
101.0000	1.4189	0.9328	1.1813
102.0000	1.4200	0.9343	1.1801
103.0000	1.4190	0.9328	1.1814
104.0000	1.4180	0.9313	1.1801
105.0000	1.4190	0.9298	1.1788
106.0000	1.4180	0.9314	1.1802
107.0000	1.4170	0.9330	1.1789
108.0000	1.4180	0.9345	1.0813
109.0000	0.0000	0.9361	1.1789
110.0000	1.4181	0.9346	1.1803
111.0000	1.4171	0.2679	1.1790
112.0000	1.4181	0.9316	1.1803
113.0000	1.4171	0.9331	1.1790
114.0000	1.1593	0.9347	1.0913
115.0000	1.4171	0.9332	1.1765
116.0000	1.4182	0.9348	1.1778
117.0000	1.4193	0.9333	1.1766
118.0000	1.4203	0.9317	1.1779
119.0000	1.4193	0.9302	1.1792
120.0000	1.0455	0.9318	1.1779
121.0000	1.4194	0.9303	1.1793
122.0000	1.4204	0.9319	1.1780
123.0000	1.2587	0.9304	1.1793
124.0000	1.4205	0.9288	1.1780
125.0000	1.4215	0.9273	1.1768
126.0000	1.4205	0.9289	1.1781
127.0000	1.4216	0.9274	1.1794
128.0000	1.4206	0.9290	1.1781
129.0000	1.4216	0.9274	1.1795
130.0000	1.4206	0.9290	1.1808
131.0000	1.4217	0.9275	1.1821
132.0000	1.4206	0.9291	1.1808
133.0000	1.4217	0.9276	1.1821
134.0000	1.4207	0.9260	1.1809
135.0000	1.1407	0.9276	1.1822
136.0000	1.4207	0.9261	1.1809
137.0000	1.4218	0.9246	1.1822
138.0000	1.4228	0.9262	1.1810
139.0000	1.4218	0.9247	1.1797
140.0000	1.2238	0.9262	1.1785
141.0000	1.4219	0.9247	1.1798
142.0000	1.4229	0.9263	0.7921
143.0000	1.4219	0.9279	1.1772
144.0000	1.4230	0.9264	1.1786
145.0000	1.4220	0.9279	1.1799
146.0000	1.4230	0.9264	1.1812
147.0000	1.4220	0.9280	1.1799
148.0000	1.4231	0.9265	1.1787
149.0000	1.4220	0.9281	1.1800
150.0000	1.4231	0.9296	1.1813
151.0000	1.4242	0.9281	0.7788
152.0000	1.4231	0.9297	0.0000
153.0000	1.4221	0.9282	1.1775
154.0000	1.4232	0.9298	1.1762
155.0000	1.4222	0.9313	1.1750
156.0000	1.4232	0.9298	1.1763
157.0000	1.4222	0.9283	1.1750
158.0000	1.4233	0.9299	1.1763
159.0000	1.4243	0.9315	1.1751
160.0000	1.4233	0.9300	1.1738
161.0000	1.4244	0.9315	1.1726
162.0000	1.4254	0.9300	1.1739
163.0000	1.4244	0.9316	1.1726
164.0000	1.4234	0.9332	1.1739
165.0000	1.4245	0.9317	1.1727
166.0000	1.4234	0.9332	1.1714
167.0000	1.4245	0.9317	1.1727
168.0000	1.4235	0.9302	1.1740
169.0000	1.4245	0.9287	1.1728
170.0000	1.4256	0.9272	1.1741
171.0000	1.4267	0.9287	1.1728
172.0000	1.4256	0.9303	1.1741
173.0000	1.4267	0.9288	1.1754
174.0000	1.4257	0.9304	1.1742
175.0000	1.4268	0.9289	1.1729
176.0000	1.4257	0.9274	1.1717
177.0000	1.4268	0.9289	1.1704
178.0000	1.4258	0.9274	1.1717
179.0000	1.4247	0.9290	0.6812
180.0000	1.4237	0.9275	1.1692
181.0000	1.4248	0.9260	1.1705
182.0000	1.3171	0.9275	1.1718
183.0000	1.4227	0.9260	1.1705
184.0000	1.4238	0.9245	1.1693
185.0000	1.4228	0.9261	1.1706
186.0000	1.4239	0.9246	1.1693
187.0000	1.4228	0.9261	1.1706
188.0000	1.4239	0.9277	1.1694
189.0000	1.4229	0.9262	1.1681
190.0000	1.4239	0.9278	1.1694
191.0000	1.4250	0.9263	1.1682
192.0000	1.4261	0.9247	1.1695
193.0000	1.4250	0.9232	1.1682
194.0000	1.4261	0.8331	1.1670
195.0000	1.4251	0.9233	1.1683
196.0000	1.4241	0.9249	1.1670
197.0000	1.4251	0.9265	1.1657
198.0000	1.4241	0.9249	1.1645
199.0000	1.4231	0.9265	1.1632
200.0000	0.8136	0.9250	1.1645


==> Robust and Reliable Stochastic Resource Allocation via Tail Waterfilling/Data/rate_vals_pf_100.txt <==
time    val1    val2    val3
1.0000	1.6869	1.3097	1.1788
2.0000	0.3718	0.4612	0.2955
3.0000	2.2415	1.6872	1.4454
4.0000	1.8135	1.7211	2.0082
5.0000	0.9928	1.9321	0.8613
6.0000	2.2311	0.4716	1.2286
7.0000	0.7263	1.5232	1.0265
8.0000	0.0000	2.1249	1.3613
9.0000	1.7077	1.2671	1.8814
10.0000	2.0645	1.2210	0.9622
11.0000	2.3061	0.1801	0.7290
12.0000	0.2289	1.4221	1.5890
13.0000	1.4182	1.5699	1.6854
14.0000	1.4224	0.4231	1.5352
15.0000	0.0000	1.4506	1.2432
16.0000	2.1648	1.1907	2.1795
17.0000	2.0461	1.1200	0.5742
18.0000	1.7422	1.3714	1.6230
19.0000	0.9065	1.9590	0.8116
20.0000	1.4438	1.5478	1.2929
21.0000	2.1403	1.2306	0.0000
22.0000	1.7562	0.7860	1.1186
23.0000	1.1994	1.6784	1.1737
24.0000	1.6675	1.2807	0.7690
25.0000	1.2459	1.4373	1.4820
26.0000	1.7135	0.6062	1.9426
27.0000	0.4542	1.2053	0.0000
28.0000	0.0000	0.2105	1.9795
29.0000	1.4073	1.0933	0.5245
30.0000	2.3472	1.9385	1.7711
31.0000	1.5824	0.9702	1.9677
32.0000	1.7885	0.4316	0.6862
33.0000	0.0000	0.6284	2.3524
34.0000	0.6038	1.2623	1.2323
35.0000	1.4326	0.3990	1.0733
36.0000	1.4944	1.6468	1.7274
37.0000	1.8872	1.4913	1.8773
38.0000	1.3691	1.6123	0.9724
39.0000	0.7737	0.6790	1.0920
40.0000	2.2098	1.6357	1.6899
41.0000	1.4070	0.8123	1.9617
42.0000	0.8509	0.0000	1.0227
43.0000	2.0925	0.7854	1.3162
44.0000	1.1133	1.4754	1.0091
45.0000	1.7080	0.0000	1.2667
46.0000	2.1297	1.9990	1.7363
47.0000	2.1391	1.1835	1.6447
48.0000	2.1615	1.3286	2.1233
49.0000	2.1498	2.3386	1.7139
50.0000	1.6957	1.0759	2.0895
51.0000	1.8964	0.9061	1.7243
52.0000	1.2275	1.6973	1.5720
53.0000	1.8639	1.8064	0.5064
54.0000	1.7488	0.5217	1.9549
55.0000	2.3776	1.5395	0.2790
56.0000	1.7525	1.6318	0.8905
57.0000	1.2862	1.4846	1.3363
58.0000	2.1414	0.6797	0.7679
59.0000	2.3311	1.9388	0.0000
60.0000	1.0573	1.0768	1.1209
61.0000	1.6707	0.3863	0.9002
62.0000	0.7105	0.6562	1.2550
63.0000	1.8572	1.6851	1.4385
64.0000	1.1304	1.0134	1.7301
65.0000	1.5269	0.0000	1.9576
66.0000	0.2997	0.0000	1.4435
67.0000	1.4184	1.5407	1.2423
68.0000	0.8743	2.3670	0.9178
69.0000	1.3241	0.8296	1.2946
70.0000	1.7649	0.0000	0.7409
71.0000	1.3160	1.2062	1.9597
72.0000	1.9147	2.1487	1.8815
73.0000	1.2644	1.2932	1.0477
74.0000	1.3146	0.8382	1.0677
75.0000	0.9755	1.7340	1.4607
76.0000	1.9230	1.3619	1.0330
77.0000	2.0281	1.8579	1.5458
78.0000	2.2116	0.8700	0.8136
79.0000	0.6701	1.6838	1.8234
80.0000	1.3488	1.6905	1.2473
81.0000	1.3365	1.1911	1.9779
82.0000	0.5999	1.6587	1.5720
83.0000	1.9892	0.5677	1.3166
84.0000	1.6444	2.0801	0.0000
85.0000	2.0749	1.2345	1.0720
86.0000	2.0497	0.6673	0.1014
87.0000	1.8638	1.2320	1.1668
88.0000	0.8666	1.8447	0.8870
89.0000	0.5188	1.0531	1.1443
90.0000	2.4523	1.1238	1.8425
91.0000	0.6425	1.7165	2.1555
92.0000	1.7989	1.2885	1.3089
93.0000	0.8182	1.8209	0.6616
94.0000	0.6944	1.5048	1.6477
95.0000	1.8918	1.8623	1.9487
96.0000	0.9932	1.2164	1.7210
97.0000	2.0691	1.8642	1.7938
98.0000	2.2063	1.6618	0.0000
99.0000	1.1041	0.7268	1.0634
100.0000	1.8065	1.2836	1.5771
101.0000	2.2032	1.8077	1.2707
102.0000	1.8417	1.7745	1.8748
103.0000	0.9903	1.4132	1.7242
104.0000	2.4240	0.7026	1.7025
105.0000	1.1348	1.1288	2.1391
106.0000	0.8729	1.4138	1.3568
107.0000	1.4342	1.4658	1.4676
108.0000	1.6089	1.7789	0.0000
109.0000	0.0000	1.7719	1.8948
110.0000	1.2772	1.3263	1.4017
111.0000	1.4607	0.0000	1.9273
112.0000	1.3558	0.8416	1.5057
113.0000	1.4096	1.3011	0.4533
114.0000	0.0541	0.7277	0.0000
115.0000	0.8337	1.7898	1.8782
116.0000	1.4734	1.0619	0.5455
117.0000	1.9780	0.9683	1.6694
118.0000	1.5411	0.6623	2.1333
119.0000	1.5779	1.1203	1.0531
120.0000	0.0000	0.5369	1.7563
121.0000	0.4940	1.6143	1.6459
122.0000	2.1297	1.5171	2.1063
123.0000	0.1713	1.3717	1.5443
124.0000	1.4741	0.1934	1.0195
125.0000	1.4165	1.6722	1.4931
126.0000	1.7880	1.3845	1.8242
127.0000	1.6446	1.5259	1.5157
128.0000	1.6595	1.2454	1.9258
129.0000	0.5845	1.8435	2.0254
130.0000	2.2390	0.4345	2.2952
131.0000	1.1711	1.4283	0.6069
132.0000	2.2425	0.6721	1.3428
133.0000	1.6888	0.0000	0.2712
134.0000	2.0061	1.6615	1.5767
135.0000	0.0519	1.2016	1.0337
136.0000	1.1610	0.3947	1.1482
137.0000	2.0499	1.4200	1.0892
138.0000	1.0479	1.0002	0.8971
139.0000	2.1100	1.1926	0.6085
140.0000	0.1388	0.0000	1.5610
141.0000	1.1615	1.0258	0.2581
142.0000	0.6443	1.7554	0.0000
143.0000	1.5493	1.1833	0.3660
144.0000	1.4945	1.9952	0.9494
145.0000	2.2967	0.5894	1.7172
146.0000	0.8880	1.6414	1.0132
147.0000	1.8604	0.5879	0.2809
148.0000	1.2865	0.8409	1.1600
149.0000	1.5174	1.7640	1.9245
150.0000	2.1330	1.7189	1.6606
151.0000	1.7036	2.4576	0.0000
152.0000	1.6032	1.3702	0.0000
153.0000	2.2528	1.5287	1.6428
154.0000	1.9082	1.8999	0.3382
155.0000	2.2097	1.1627	2.1735
156.0000	0.8855	0.5590	1.1537
157.0000	1.6083	0.9018	1.7523
158.0000	1.8991	1.9910	1.6350
159.0000	0.6246	0.0000	1.0166
160.0000	1.2429	1.0811	0.5928
161.0000	2.1967	0.6316	1.5987
162.0000	1.6280	1.2514	1.4438
163.0000	1.4529	1.7179	1.6062
164.0000	1.9971	1.0263	1.2774
165.0000	1.6630	1.9322	0.5387
166.0000	1.7424	1.5687	1.3765
167.0000	1.2972	1.3749	1.9967
168.0000	1.5371	0.8951	1.7481
169.0000	1.6806	0.5459	1.8931
170.0000	2.0469	1.1137	1.4547
171.0000	1.7040	1.4125	1.6629
172.0000	2.0870	1.3349	2.0835
173.0000	1.3143	1.4659	1.7862
174.0000	1.9113	1.2844	1.6691
175.0000	0.5352	0.0818	1.4325
176.0000	2.1694	1.8208	0.2569
177.0000	2.0023	1.1822	1.9937
178.0000	1.8635	1.5524	0.3311
179.0000	1.7467	0.7751	0.0000
180.0000	2.3146	0.6874	1.3502
181.0000	1.2312	1.7752	2.2812
182.0000	0.2311	1.4757	1.5056
183.0000	1.4293	1.1477	1.0775
184.0000	1.4029	1.7528	2.3254
185.0000	2.1205	0.5920	1.1931
186.0000	1.1104	1.1361	1.6042
187.0000	1.4313	1.7505	1.0883
188.0000	1.1481	1.2965	0.5616
189.0000	1.1669	1.8925	1.5158
190.0000	1.7983	1.4548	0.7620
191.0000	2.0237	1.2362	2.1043
192.0000	1.9698	0.7868	1.4259
193.0000	2.1175	1.4312	0.8311
194.0000	1.7695	0.0000	2.2720
195.0000	1.4172	1.7818	1.7604
196.0000	2.3273	1.8592	1.6876
197.0000	1.6156	0.5796	1.5460
198.0000	0.8359	1.6494	1.3710
199.0000	0.7133	0.7129	1.4693
200.0000	0.0000	1.8346	0.7398

